Gemini Near Infrared Spectrograph -- Distant Quasar Survey: Augmented Spectroscopic Catalog and a Prescription for Correcting UV-Based Quasar Redshifts

Quasars at $z~{\gtrsim}~1$ most often have redshifts measured from rest-frame ultraviolet emission lines. One of the most common such lines, C IV ${\lambda}1549$, shows blueshifts up to ${\approx}~5000~\rm{km~s^{-1}}$, and in rare cases even higher. This blueshifting results in highly uncertain redshifts when compared to redshift determinations from rest-frame optical emission lines, e.g., from the narrow [O III] ${\lambda}5007$ feature. We present spectroscopic measurements for 260 sources at $1.55~{\lesssim}~z~{\lesssim}~3.50$ having $-28.0~{\lesssim}~M_i~{\lesssim}~-30.0$ mag from the Gemini Near Infrared Spectrograph - Distant Quasar Survey (GNIRS-DQS) catalog, augmenting the previous iteration which contained 226 of the 260 sources whose measurements are improved upon in this work. We obtain reliable systemic redshifts based on [O III] ${\lambda}5007$ for a subset of 121 sources which we use to calibrate prescriptions for correcting UV-based redshifts. These prescriptions are based on a regression analysis involving C IV full-width-at-half-maximum intensity and equivalent width, along with the UV continuum luminosity at a rest-frame wavelength of 1350 A. Applying these corrections can improve the accuracy and the precision in the C IV-based redshift by up to ${\sim}~850~\rm{km~s^{-1}}$ and ${\sim}~150~\rm{km~s^{-1}}$, respectively, which correspond to ${\sim}~8.5$ Mpc and ${\sim}~1.5$ Mpc in comoving distance at $z~=~2.5$. Our prescriptions also improve the accuracy of the best available multi-feature redshift determination algorithm by ${\sim}~100~\rm{km~s^{-1}}$, indicating that the spectroscopic properties of the C IV emission line can provide robust redshift estimates for high-redshift quasars. We discuss the prospects of our prescriptions for cosmological and quasar studies utilizing upcoming large spectroscopic surveys.

==> datafile1.txt <==
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---   Obj       SDSS object designation
  26- 30 F5.3   ---   zSDSS     SDSS spectroscopic redshift
  32- 36 F5.2   mag   Jmag      SDSS J band magnitude 
  38- 42 F5.2   mag   Hmag      SDSS H band magnitude
  44- 48 F5.2   mag   Ksmag     SDSS Ks band magnitude
  50- 60 A11    ---   ObsDate   Observation date; YYYY MMM DD
  62- 66 A5     ---   Semester  Semester of observation
  68- 71 I4     s     NetExp    Net exposure time
      73 I1     ---   Com       Additional comment code
      75 I1     ---   BAL       Broad Absorption Line quasar
      77 I1     ---   RL        Radio-Loud quasar
--------------------------------------------------------------------------------
Note (1): Value based on best available measurement in SDSS DR16 (Lyke et al. 2020, Table D1, column 
   	  27 “Z”)
Note (2): Several sources have more than one observation, indicated by an empty source name. All data 
   	  taken from SDSS DR16.
   	  Comments in Column (8) represent:
    1 = At least one exposure did not meet our observation conditions
        requirements.
    2 = Observation failed to provide spectrum of the source due to bad weather,
        instrument artifacts, or other technical difficulties during the 
        observation.
--------------------------------------------------------------------------------
SDSS J000544.71-044915.2 2.322 16.94 16.09 16.66 2019 Oct 18 2019B 1800 2 0 0
SDSS J000730.94-095831.5 2.223 17.09 15.94 15.37 2019 Jan 06 2018B 1800 2 1 0
SDSS J001018.88+280932.5 1.612 16.56 15.80 15.76 2020 Dec 09 2020B 1800   0 0
SDSS J001249.89+285552.6 3.236 16.51 15.71 15.49 2017 Sep 09 2017B 1800   1 0
SDSS J001355.10-012304.0 3.396 16.71 16.05 15.46 2019 Jan 05 2018B  900   1 0
SDSS J001355.10-012304.0 3.396 16.71 16.05 15.46 2019 Jan 07 2018B  900   1 0
SDSS J001453.20+091217.6 2.338 16.65 15.92 15.14 2017 Sep 19 2017B 2025 1 0 0
SDSS J001813.30+361058.6 2.316 16.15 15.65 14.75 2017 Aug 31 2017B 1800   0 0
SDSS J001914.46+155555.9 2.271 16.72 15.81 15.14 2017 Sep 01 2017B 1800   0 0
SDSS J002634.46+274015.5 2.250 17.05 15.92 15.25 2018 Dec 20 2018B 1800   0 0
SDSS J003001.11-015743.5 1.582 17.08 15.96 15.76 2020 Sep 09 2020B 1800   0 0
SDSS J003416.61+002241.1 1.632 16.48 15.86 15.68 2017 Sep 01 2017B 1800   0 0
SDSS J003853.15+333044.3 2.357 16.81 15.98 15.29 2020 Dec 25 2020B 1800   0 0
SDSS J004300.26+045718.6 2.362 16.22 15.65 14.89 2018 Dec 21 2018B 1800 2 1 0
SDSS J004613.54+010425.7 2.150 16.44 15.85 15.02 2020 Dec 11 2020B 1800   1 0
SDSS J004710.48+163106.5 2.165 16.33 15.62 14.90 2020 Dec 11 2020B 1800   0 0
SDSS J004719.71+014813.9 1.590 16.57 16.06 15.25 2018 Dec 24 2018B 1800   0 0
SDSS J005233.67+014040.8 2.301 15.99 15.22 14.59 2019 Jul 04 2019B  900   0 0
SDSS J005307.71+191022.7 1.583 16.72 15.79 15.43 2020 Sep 08 2020B 1800   0 0
SDSS J005408.29+020751.6 1.590 16.53 15.90 15.50 2018 Nov 25 2018B 2250 2 1 0
SDSS J010113.72+032427.0 1.579 16.23 15.38 15.25 2018 Dec 21 2018B 1800 1 0 0
SDSS J010328.72-110414.4 2.195 16.90 15.86 15.47 2017 Sep 04 2017B 1800   0 1
SDSS J010447.39+101031.6 2.361 17.36 16.07 15.46 2019 Oct 18 2019B 1800 1 0 0
SDSS J010500.72+194230.4 2.320 16.73 15.76 15.00 2017 Sep 04 2017B 1800   0 0
SDSS J010615.93+101043.0 2.350 17.09 16.09 15.30 2019 Nov 26 2019B 1920   0 0
SDSS J010643.23-031536.4 2.242 16.58 15.75 15.19 2018 Dec 24 2018B 1800   0 0
SDSS J011218.07+353011.7 2.305 17.06 16.04 15.69 2019 Nov 29 2019B 1800 2 1 0
SDSS J011515.84+110651.1 2.280 16.92 16.01 14.94 2019 Nov 29 2019B 1800 2 0 0
SDSS J011538.72+242446.0 2.374 16.55 15.74 15.09 2019 Jan 06 2018B 1800   0 0
SDSS J013012.36+153157.9 2.349 16.43 15.82 14.71 2017 Sep 04 2017B 1800   1 0
SDSS J013113.25+085245.5 3.532 16.63 16.16 15.32 2017 Sep 01 2017B 1800   0 0
SDSS J013136.44+130331.0 1.594 16.29 15.43 15.61 2018 Aug 30 2018B 2025 1 0 0
SDSS J013417.81-005036.2 2.254 16.64 15.85 15.16 2018 Dec 24 2018B 1800   0 0
SDSS J013647.96-062753.6 3.285 16.46 16.03 15.47 2018 Nov 25 2018B 1800   0 0
SDSS J013652.52+122501.5 2.393 16.64 15.78 14.73 2017 Oct 29 2017B 1800 1 1 0
SDSS J014018.20-013805.8 2.235 16.10 15.42 14.58 2018 Nov 25 2018B  900   1 0
SDSS J014128.26+070606.1 2.265 17.01 16.08 15.24 2019 Nov 26 2019B 1920 1 0 0
SDSS J014128.26+070606.1 2.265 17.01 16.08 15.24 2019 Nov 29 2019B 1920   0 0
SDSS J014206.86+025713.0 2.315 15.75 14.92 13.99 2018 Nov 26 2018B  900   1 0
SDSS J014932.06+152754.0 2.389 16.82 16.06 15.29 2019 Nov 27 2019B 1920   0 0
SDSS J020329.86-091020.3 1.579 17.02 15.97 15.64 2020 Aug 23 2020B  900   0 0
SDSS J020329.86-091020.3 1.579 17.02 15.97 15.64 2020 Sep 11 2020B  900   0 0
SDSS J021259.21+132618.8 1.619 16.49 15.67 15.59 2017 Sep 25 2017B 1800 1 0 0
SDSS J022007.64-010731.1 3.441 16.90 16.19 15.36 2017 Sep 01 2017B 1800   1 0
SDSS J024318.99+025746.6 3.280 16.47 15.92 15.68 2019 Dec 04 2019B 1800 2 1 0
SDSS J025042.45+003536.7 2.387 16.72 15.77 15.25 2017 Sep 09 2017B 1800   1 0
SDSS J035150.97-061326.4 2.221 16.21 15.74 15.17 2017 Oct 30 2017B 1800   0 0
SDSS J072517.52+434553.4 1.594 16.14 15.50 15.01 2017 Oct 20 2017B 1880 1 0 0
SDSS J072928.48+252451.8 2.306 16.67 15.67 14.95 2017 Nov 05 2017B 1800   0 0
SDSS J073132.18+461347.0 1.578 16.71 15.83 15.31 2020 Sep 29 2020B 1350   0 0
SDSS J073519.68+240104.6 3.278 16.81 16.45 15.35 2017 Sep 21 2017B 1800 0 1 0
SDSS J073900.90+485159.0 1.620 16.62 15.81 15.63 2018 Dec 23 2018B 1800   0 0
SDSS J073913.65+461858.5 1.581 16.22 15.71 15.22 2018 Dec 17 2018B 1800   0 0
SDSS J074941.16+262715.9 1.592 16.53 15.60 15.35 2017 Nov 06 2017B 1800   0 0
SDSS J075115.43+505439.1 2.300 15.89 15.55 14.90 2019 Oct 02 2019B 1800   0 0
SDSS J075136.36+432732.4 2.250 16.67 15.75 15.22 2018 Dec 17 2018B 1800   0 0
SDSS J075405.08+280339.6 2.271 16.49 15.96 15.27 2018 Dec 24 2018B 1800   0 0
SDSS J075547.83+220450.1 2.314 16.08 15.50 14.74 2017 Nov 02 2017B 1880   0 0
SDSS J075837.62+135733.7 2.198 16.37 15.56 14.48 2018 Dec 20 2018B 1800   0 1
SDSS J080036.01+501044.3 1.621 15.84 15.41 15.12 2017 Nov 04 2017B  940   0 1
SDSS J080117.79+521034.5 3.209 15.71 15.34 14.61 2017 Nov 04 2017B 1880   0 0
SDSS J080117.91+333411.9 1.598 16.73 15.99 15.79 2020 Oct 05 2020B 1350   0 0
SDSS J080413.66+251633.9 2.298 16.27 15.68 14.89 2019 Jan 03 2018B 1800 1 0 0
SDSS J080429.61+113013.9 2.165 16.64 15.99 15.13 2020 Nov 27 2020B 1800 2 0 0
SDSS J080636.81+345048.5 1.553 16.45 15.88 16.58 2020 Sep 30 2020B 1800   0 0
SDSS J080707.37+260729.1 2.312 16.84 15.99 15.53 2020 Sep 30 2020B 1800 2 0 0
SDSS J080937.55+263729.6 2.260 16.69 16.02 15.61 2019 Oct 27 2019B 1800 2 0 0
SDSS J081019.47+095040.9 2.218 16.58 15.87 15.06 2017 Dec 29 2017B 1800   0 0
SDSS J081056.96+120914.8 2.259 16.16 15.45 14.68 2017 Dec 29 2017B 1410 1 0 0
SDSS J081114.66+172057.4 2.323 16.19 15.49 14.65 2017 Nov 04 2017B  940   1 0
SDSS J081127.44+461812.9 2.257 15.96 15.64 14.88 2017 Nov 14 2017B 1880   0 0
SDSS J081342.09+344235.3 2.245 17.14 16.01 15.23 2019 Oct 27 2019B 1800 2 1 0
SDSS J081410.76+443706.9 2.277 16.83 16.03 15.11 2019 Dec 04 2019B 2250   0 0
SDSS J081520.94+323512.9 1.584 16.90 15.85 15.55 2020 Nov 28 2020B 1800 2 0 0
SDSS J081558.35+154055.2 2.230 16.39 15.63 14.90 2019 Jan 03 2018B 1800   0 0
SDSS J081940.58+082357.9 3.204 16.80 15.80 15.70 2019 Oct 27 2019B 1800   0 0
SDSS J082507.67+360411.1 1.579 15.52 14.79 14.75 2017 Dec 30 2017B  940 1 0 0
SDSS J082603.32+342800.6 2.307 16.50 15.80 15.17 2018 Dec 20 2018B 1800   0 0
SDSS J082613.85+495019.3 2.180 16.49 16.08 15.27 2019 Dec 09 2019B 1880 2 0 0
SDSS J082643.45+143427.6 2.308 16.88 16.00 15.63 2019 Nov 16 2019B 1800   0 1
SDSS J082644.66+163549.0 2.189 15.89 15.32 14.28 2018 Nov 25 2018B 1125 1 0 0
SDSS J082736.89+061812.1 2.192 15.99 15.19 14.21 2018 Nov 20 2018B  900 1 0 0
SDSS J082736.89+061812.1 2.192 15.99 15.19 14.21 2018 Dec 23 2018B  900   0 0
SDSS J082852.67-042938.9 2.275 16.70 16.07 15.41 2019 Dec 11 2019B 1800 2 1 0
SDSS J083255.63+182300.7 2.274 15.90 15.43 14.68 2018 Dec 20 2018B  900   0 0
SDSS J083417.12+354833.1 2.163 15.71 15.29 14.60 2017 Nov 13 2017B  940   0 0
SDSS J083745.74+052109.4 2.355 16.43 15.85 15.15 2019 Jan 11 2018B 1800   1 0
SDSS J084017.87+103428.8 3.330 16.69 16.47 15.27 2015 Apr 23 2015A 1720   0 0
SDSS J084029.97+465113.7 1.572 15.90 15.20 15.03 2017 Nov 10 2017B  940   0 0
SDSS J084133.15+200525.7 2.342 15.09 14.41 13.62 2019 Feb 03 2019A  900 1 1 0
SDSS J084401.95+050357.9 3.350 15.39 14.93 14.19 2015 Apr 06 2015A  800   0 0
SDSS J084526.75+550546.8 1.618 16.33 15.65 15.18 2018 Jan 05 2017B 1800 2 0 0
SDSS J084526.75+550546.8 1.618 16.33 15.65 15.18 2020 Nov 27 2020B 1800   0 0
SDSS J084729.52+441616.7 2.347 16.61 15.51 15.01 2019 Jan 03 2018B 1800   1 0
SDSS J084846.11+611234.6 2.258 15.38 14.73 13.89 2017 Nov 02 2017B  640   0 0
SDSS J085046.17+522057.4 2.230 15.94 15.45 14.55 2019 Sep 30 2019B  900   1 0
SDSS J085337.36+121800.3 2.196 16.06 15.65 14.80 2017 Dec 30 2017B 2350 1 0 0
SDSS J085344.17+354104.5 2.175 16.79 16.02 15.30 2019 Oct 27 2019B 1800   0 0
SDSS J085443.10+075223.2 1.604 16.62 15.62 15.51 2019 Jan 21 2019A 1800   0 0
SDSS J085726.94+331317.1 2.339 16.26 15.60 15.19 2019 Jan 01 2018B 1800   0 1
SDSS J085856.00+015219.4 2.172 16.87 15.78 15.06 2018 Jan 02 2017B 1800 1 0 0
SDSS J085946.79+603702.1 2.276 16.71 15.97 15.11 2019 Nov 16 2019B  450   0 0
SDSS J085946.79+603702.1 2.276 16.71 15.97 15.11 2019 Dec 11 2019B 1800   0 0
SDSS J090247.57+304120.7 1.560 15.74 15.08 14.89 2017 Oct 20 2017B  940   0 0
SDSS J090444.33+233354.0 2.259 15.77 15.25 14.21 2018 Jan 02 2017B  940   0 1
SDSS J090646.98+174046.8 1.579 16.25 15.47 15.20 2019 Jan 01 2018B 1800   0 0
SDSS J090709.89+250620.8 3.310 16.24 15.71 15.08 2018 Dec 21 2018B 1800   0 0
SDSS J090710.36+430000.2 2.189 15.88 15.41 14.67 2018 Jan 05 2017B  940 1 0 0
SDSS J091000.56+401158.5 2.176 16.81 16.06 15.36 2019 Dec 11 2019B 1920 2 0 0
SDSS J091054.17+375914.9 2.162 16.45 15.85 15.12 2019 Mar 16 2019A 1800 1 0 1
SDSS J091118.02+202254.7 3.225 16.96 16.08 15.30 2017 Nov 03 2017B 1305 1 0 1
SDSS J091301.01+422344.7 2.315 16.07 15.50 14.43 2018 Jan 02 2017B 1880   1 0
SDSS J091328.22+394443.9 1.582 16.40 15.85 15.32 2018 Jan 01 2017B 1800 1 1 0
SDSS J091425.72+504854.9 2.341 17.18 15.98 15.17 2020 Nov 29 2020B 1800   0 0
SDSS J091716.79+461435.4 1.626 16.33 15.61 15.33 2018 Jan 05 2017B 1800 1 1 0
SDSS J091941.26+253537.7 2.267 16.81 16.02 15.96 2019 Dec 10 2019B 1800   0 0
SDSS J092216.04+160526.4 2.373 16.47 15.94 15.05 2017 Dec 29 2017B 1800   0 0
SDSS J092325.25+453222.2 3.452 16.44 16.02 15.64 2019 Dec 10 2019B 1800   0 0
SDSS J092456.66+305354.7 3.457 16.39 16.04 15.33 2019 Jun 19 2019A 1800   0 0
SDSS J092456.66+305354.7 3.457 16.39 16.04 15.33 2019 Dec 10 2019B 1800   0 0
SDSS J092523.24+214119.8 2.364 16.66 15.79 15.13 2019 Jan 03 2018B 1800   0 0
SDSS J092555.05+490338.2 2.343 16.77 16.01 15.50 2019 Dec 11 2019B 1800   0 0
SDSS J092942.97+064604.1 1.608 16.65 15.53 15.28 2020 Nov 30 2020B 1800 2 0 0
SDSS J093251.98+023727.0 2.165 16.85 15.85 15.28 2018 Dec 21 2018B 1800   1 0
SDSS J093533.88+235720.5 2.306 16.67 15.93 15.29 2019 Jan 09 2018B 1800   0 0
SDSS J093952.61+195838.3 1.580 15.81 15.00 14.85 2018 Jan 06 2017B 1880 2 1 0
SDSS J094140.16+325703.2 3.453 16.55 15.81 15.24 2018 Jan 06 2017B 1800 2 0 0
SDSS J094140.16+325703.2 3.453 16.55 15.81 15.24 2020 Nov 29 2020B 1800   0 0
SDSS J094214.40+034100.3 1.583 16.62 15.99 15.53 2019 Dec 16 2019B 1880   0 0
SDSS J094328.94+140415.6 2.400 16.63 15.86 14.88 2018 Jan 03 2017B  900 1 1 0
SDSS J094328.94+140415.6 2.400 16.63 15.86 14.88 2018 Jan 06 2017B  900   0 0
SDSS J094347.02+690818.4 1.598 16.62 15.74 15.68 2019 Jan 03 2018B 1800   0 0
SDSS J094427.27+614424.6 2.333 16.41 15.61 14.72 2019 Dec 12 2019B 2250   1 0
SDSS J094427.27+614424.6 2.333 16.41 15.61 14.72 2020 Dec 09 2020B 1800 3 0 0
SDSS J094602.31+274407.0 2.440 15.87 15.28 14.55 2017 Nov 10 2017B  940 1 0 0
SDSS J094637.83-012411.5 2.214 16.99 15.72 15.34 2017 Nov 13 2017B 1800   0 0
SDSS J094646.94+392719.0 2.220 16.70 16.08 15.57 2019 Oct 24 2019B 1920   0 0
SDSS J094648.59+171827.7 2.294 16.90 15.87 15.01 2019 Mar 09 2019A 1800   0 0
SDSS J094902.38+531241.5 1.611 16.61 16.07 15.96 2019 Jan 01 2018B 1800   1 0
SDSS J095047.45+194446.1 1.575 16.80 15.98 15.62 2020 Dec 12 2020B  900   0 0
SDSS J095047.45+194446.1 1.575 16.80 15.98 15.62 2020 Dec 21 2020B  900   0 0
SDSS J095058.76+263424.6 2.401 16.61 15.94 15.64 2018 Dec 19 2018B 1800   0 0
SDSS J095327.95+322551.6 1.575 16.13 15.28 14.81 2019 Feb 06 2019A 1800   0 1
SDSS J095330.36+353223.1 2.385 16.93 15.90 15.69 2018 Dec 17 2018B 1800   0 0
SDSS J095544.26+182546.9 3.482 16.80 15.83 15.58 2019 Jan 10 2018B 1800   0 0
SDSS J095555.68+351652.6 1.616 16.99 15.97 15.85 2020 Dec 09 2020B 1800   0 0
SDSS J095707.82+184739.9 2.380 16.54 15.68 15.37 2018 Jan 03 2017B 1800   0 0
SDSS J095746.75+565800.7 1.575 16.08 15.31 15.04 2017 Nov 03 2017B  900 1 1 0
SDSS J095746.75+565800.7 1.575 16.08 15.31 15.04 2018 Jan 04 2017B  900   1 0
SDSS J095823.07+371218.3 2.280 16.33 15.81 15.33 2018 Jan 02 2017B 1800   0 0
SDSS J095852.19+120245.0 3.298 16.29 15.70 14.98 2018 Jan 02 2017B  940   0 0
SDSS J100212.63+520800.2 1.613 16.52 15.96 15.98 2019 Jan 03 2018B 1800   0 0
SDSS J100610.55+370513.8 3.204 16.30 15.69 15.27 2017 Nov 04 2017B  940   1 0
SDSS J100610.55+370513.8 3.204 16.30 15.69 15.27 2017 Nov 10 2017B  940   1 0
SDSS J100653.26+011938.7 2.298 16.80 15.92 15.20 2019 Jan 10 2018B 1800   1 0
SDSS J100850.06-023831.6 2.259 17.05 15.92 15.50 2019 Jan 03 2018B 1800   0 0
SDSS J101106.74+114759.4 2.248 17.03 15.87 15.04 2019 Jan 02 2018B 1800   0 0
SDSS J101211.44+330926.4 2.254 16.59 15.85 15.17 2017 Dec 04 2017B 1350   0 1
SDSS J101211.44+330926.4 2.254 16.59 15.85 15.17 2018 Jan 03 2017B  900   0 0
SDSS J101353.43+244916.4 1.634 15.03 14.06 13.90 2018 Jan 02 2017B  640   0 1
SDSS J101425.11+032003.7 2.146 16.61 15.82 15.17 2018 Jan 03 2017B 1800   0 0
SDSS J101429.57+481938.4 1.571 16.25 15.53 15.32 2018 Jan 03 2017B 1800   0 0
SDSS J101542.04+430455.6 2.425 16.49 16.05 15.34 2019 Dec 18 2019B 1800   1 0
SDSS J101724.26+333403.3 1.573 16.49 15.84 15.40 2018 Jan 03 2017B 1800 2 0 0
SDSS J101724.26+333403.3 1.573 16.49 15.84 15.40 2020 Nov 30 2020B 1800   0 0
SDSS J101921.62+354036.7 1.557 16.24 15.66 15.77 2017 Nov 03 2017B 1305 2 0 0
SDSS J102154.00+051646.3 3.439 16.75 16.06 15.33 2018 Dec 16 2018B 1800   1 0
SDSS J102537.69+211509.1 2.252 16.30 15.90 14.89 2018 Dec 19 2018B 1800 1 0 0
SDSS J102648.15+295410.9 2.335 16.61 15.54 15.09 2018 Jan 02 2017B  940 2 0 0
SDSS J102731.49+541809.7 1.593 16.55 15.72 15.71 2019 Jan 04 2018B  900   0 0
SDSS J102731.49+541809.7 1.593 16.55 15.72 15.71 2019 Jan 13 2018B  900   0 0
SDSS J102907.09+651024.6 2.175 15.88 15.41 14.57 2018 Mar 29 2018A  920   0 0
SDSS J103209.78+385630.6 1.584 16.21 15.86 15.49 2019 Apr 15 2019A 1800   0 0
SDSS J103236.98+230554.1 2.379 16.99 16.09 15.41 2019 Dec 16 2019B 1920   0 0
SDSS J103246.19+323618.0 2.380 17.02 15.90 15.41 2019 Dec 16 2019B 1800   1 0
SDSS J103405.73+463545.4 2.215 16.74 15.96 15.13 2018 Jan 08 2018B 1800   1 0
SDSS J103546.02+110546.4 2.359 15.70 15.13 14.23 2017 Nov 17 2017B  940 2 0 0
SDSS J103718.23+302509.1 2.293 16.94 15.69 15.57 2019 Mar 03 2019A 1350 1 1 0
SDSS J104018.51+572448.1 3.411 16.96 15.97 15.30 2019 Jan 01 2018B 1800 1 0 0
SDSS J104330.09+441051.5 2.215 16.63 15.76 15.52 2018 Dec 19 2018B 1800   0 0
SDSS J104336.73+494707.6 2.194 16.34 15.78 14.78 2018 Dec 20 2018B 1800   0 0
SDSS J104621.57+483322.6 1.577 16.38 16.06 15.52 2019 Jan 07 2018B 1800   1 0
SDSS J104716.50+360654.0 2.291 16.68 15.88 15.25 2018 Dec 21 2018B 1800 1 0 0
SDSS J104743.57+661830.5 2.171 16.43 15.64 15.20 2019 Jan 03 2018B 1800   0 0
SDSS J104911.34+495113.6 1.606 15.40 14.58 14.28 2017 Oct 28 2017B  640   0 0
SDSS J104941.58+522348.9 2.384 17.01 15.91 15.27 2019 Dec 12 2019B 1800   1 0
SDSS J105045.72+544719.2 2.173 15.85 15.38 14.45 2019 Mar 09 2019A  920   0 0
SDSS J105714.82+440323.8 3.340 16.14 15.70 15.01 2019 Feb 03 2019A  470 2 0 0
SDSS J105902.04+580848.6 2.248 16.61 15.93 15.00 2019 Jan 03 2018B  900   0 0
SDSS J105926.43+062227.4 2.199 16.00 15.27 14.71 2019 Mar 17 2019A  920   0 0
SDSS J110148.85+054815.5 1.589 16.22 15.52 15.33 2019 Dec 12 2019B 1800   1 0
SDSS J110516.68+200013.7 2.362 16.31 15.67 15.08 2019 Apr 15 2019A 1800   0 0
SDSS J110735.58+642008.6 2.330 16.21 15.74 15.08 2019 Dec 27 2019B 1800   0 0
SDSS J110810.87+014140.7 1.614 16.34 15.72 15.61 2019 Dec 28 2019B 1800   0 0
SDSS J111119.10+133603.8 3.475 15.89 15.51 15.03 2019 Mar 17 2019A  940 1 0 0
SDSS J111127.43+293319.3 2.178 16.42 15.88 15.10 2020 Dec 31 2020B 1800 2 0 0
SDSS J111313.29+102212.4 2.261 16.02 15.48 14.62 2019 Jun 16 2019A 1800   1 0
SDSS J111352.53+104041.9 1.603 16.47 15.61 15.22 2019 Dec 29 2019B 1800   1 0
SDSS J111850.02+351311.7 2.175 16.47 15.77 15.32 2019 May 13 2019A 1800   0 0
SDSS J111920.98+232539.4 2.289 16.68 15.86 15.18 2019 Dec 29 2019B 1800   1 0
SDSS J112127.79+254758.9 1.587 16.26 15.41 15.38 2019 May 18 2019A 1800   1 0
SDSS J112726.81+601020.2 2.159 16.60 15.79 15.40 2020 Dec 31 2020B 2250 2 0 0
SDSS J112938.46+440325.0 2.213 16.99 15.88 15.11 2021 Jan 02 2020B 1800   0 0
SDSS J113048.45+225206.6 2.370 16.86 16.01 15.12 2020 Feb 04 2020A 1800 1 1 0
SDSS J113330.17+144758.8 3.248 16.90 15.88 15.64 2021 Jan 02 2020B 1800   0 0
SDSS J113621.04+005021.2 3.428 16.45 15.81 15.48 2019 Mar 17 2019A 1800   0 0
SDSS J113740.61+630256.9 2.322 16.47 15.81 14.85 2019 Dec 16 2019B 1800   1 0
SDSS J113924.64+332436.9 2.314 16.38 15.95 14.85 2020 Mar 06 2020A 1800   1 0
SDSS J113924.64+332436.9 2.314 16.38 15.95 14.85 2020 Dec 09 2020B 1800 3 0 0
SDSS J114212.25+233250.5 1.600 16.09 15.52 15.14 2020 Jan 04 2019B 1800   0 0
SDSS J114323.71+193448.0 3.348 16.10 15.72 15.31 2019 Mar 17 2019A 1800   1 0
SDSS J114350.30+362911.3 2.343 16.19 15.51 15.14 2019 Jun 18 2019A 1800   0 0
SDSS J114705.24+083900.6 1.604 16.08 15.18 14.79 2019 Nov 15 2019B  900   1 1
SDSS J114711.78+084029.6 2.333 16.64 15.79 15.21 2019 Jun 14 2019A 1800   0 0
SDSS J114738.35+301717.5 3.353 16.80 16.09 15.42 2019 Jun 17 2019A 1800   1 0
SDSS J114738.35+301717.5 3.353 16.80 16.09 15.42 2019 Dec 30 2019B 1920   1 0
SDSS J114902.70+144328.0 2.190 16.36 15.88 14.95 2019 Jun 14 2019A 1800   0 0
SDSS J114907.15+004104.3 2.301 16.85 15.47 14.95 2019 Jun 18 2019A 1800   0 0
SDSS J114927.90+432727.9 3.305 16.86 15.91 15.38 2019 Dec 18 2019B 1800   0 0
SDSS J115034.53+653928.2 2.224 15.32 14.82 14.08 2019 Mar 17 2019A  628 2 0 0
SDSS J115747.99+272459.6 2.206 16.14 15.43 14.48 2019 Jun 17 2019A 2025   1 0
SDSS J120452.82+354007.4 1.592 16.56 15.92 15.89 2019 Mar 01 2019A 1800 2 1 0
SDSS J121314.03+080703.6 2.376 16.63 15.88 15.30 2019 May 23 2019A 1800   0 0
SDSS J121404.11+330945.6 1.595 16.16 15.46 15.15 2019 Dec 28 2019B  900   0 0
SDSS J121423.01+024252.8 2.231 16.32 15.76 15.15 2019 Jun 13 2019A 1800   0 1
SDSS J121519.42+424851.0 2.314 16.45 15.80 14.50 2019 Feb 26 2019A 1800 1 0 0
SDSS J121736.65+515510.3 2.225 16.04 15.39 14.44 2019 Jun 16 2019A 1800   0 1
SDSS J121810.98+241410.9 2.381 15.78 15.13 14.33 2019 Mar 18 2019A  920   0 0
SDSS J121843.39+153617.2 2.268 15.27 14.52 13.83 2019 Mar 08 2019A  600 2 0 0
SDSS J121940.36-010007.4 1.575 15.60 15.06 14.84 2019 Mar 19 2019A  920 2 0 0
SDSS J122046.05+455442.1 2.220 15.71 15.07 14.23 2018 Jun 23 2018A  920   0 0
SDSS J122343.15+503753.4 3.491 15.90 15.57 14.69 2015 Mar 30 2015A 1160   0 0
SDSS J122709.48+310749.3 2.190 16.57 15.59 14.93 2019 May 24 2019A 1800   0 0
SDSS J122938.61+462430.5 2.152 16.30 15.77 15.19 2020 Nov 30 2020B 1800   0 0
SDSS J123514.64+462904.0 2.204 16.43 15.86 14.90 2019 May 22 2019A 1800   0 0
SDSS J124512.86+194727.5 2.173 15.95 15.26 14.73 2019 Jul 14 2019B  900 2 0 0
SDSS J125150.45+114340.7 2.195 16.46 15.70 14.83 2019 Apr 20 2019A 1800 1 0 0
SDSS J125159.90+500203.6 2.385 16.43 15.70 15.40 2019 Dec 12 2019B 1800   0 0
SDSS J130213.54+084208.6 3.305 16.12 15.64 15.02 2015 Apr 01 2015A 1720 2 0 0
SDSS J131048.17+361557.7 3.420 15.79 15.11 14.38 2015 Apr 05 2015A  800 2 0 0
SDSS J132736.56+033128.3 1.594 15.61 14.87 14.84 2020 Jul 08 2020A 1200   1 0
SDSS J132845.00+510225.8 3.411 16.10 15.53 14.77 2015 Apr 05 2015A 1160   0 0
SDSS J133342.56+123352.7 3.275 16.60 15.80 15.18 2019 May 18 2019A 1800   1 0
SDSS J133448.87+515743.6 3.240 16.77 16.04 15.62 2020 Jul 08 2020A 1800 2 1 0
SDSS J134341.99+255652.9 1.600 15.77 15.00 14.63 2019 Mar 19 2019A 1380 1 0 0
SDSS J135827.12+170510.3 2.233 16.71 15.82 14.96 2019 Mar 23 2019A 1800 2 0 0
SDSS J135908.35+305830.8 2.290 16.19 15.63 14.93 2019 May 14 2019A 1800 1 0 0
SDSS J140058.79+260619.4 2.351 16.43 15.70 14.95 2018 Jun 26 2018A 1800   1 0
SDSS J140704.43+273556.6 2.225 16.46 15.98 14.86 2020 Jun 30 2020A 1800   0 0
SDSS J141028.14+135950.2 2.213 16.21 15.52 14.67 2019 Mar 09 2019A  900 1 0 0
SDSS J141028.14+135950.2 2.213 16.21 15.52 14.67 2019 Mar 23 2019A  900   0 0
SDSS J141321.05+092204.8 3.327 16.16 15.63 15.05 2015 Apr 05 2015A 1160   0 0
SDSS J141617.38+264906.1 2.299 16.39 15.68 14.84 2019 May 22 2019A 1800 1 0 0
SDSS J141925.48+074953.5 2.394 16.37 15.69 14.86 2019 May 19 2019A 1800   0 0
SDSS J141951.84+470901.3 2.296 15.72 15.05 14.30 2019 May 14 2019A 1800 1 0 0
SDSS J142013.03+253403.9 2.235 16.34 15.67 15.03 2019 Apr 17 2019A 1800   1 0
SDSS J142123.97+463318.0 3.378 16.28 15.49 14.89 2015 Apr 07 2015A 1700 2 0 0
SDSS J142330.09+115951.2 1.613 16.22 15.43 15.27 2019 Mar 23 2019A 1800 2 0 0
SDSS J142435.97+421030.4 2.213 16.28 16.01 15.01 2020 Jul 10 2020A 1800   0 0
SDSS J142500.24+494729.2 2.260 16.52 15.80 15.22 2020 Mar 11 2020A 1800   1 0
SDSS J142502.62+274912.2 2.344 16.74 15.94 14.88 2020 Jun 29 2020A 1800   0 0
SDSS J142543.32+540619.3 3.247 16.06 15.50 15.24 2020 Mar 11 2020A 1800   0 0
SDSS J142755.85-002951.1 3.362 16.60 15.91 15.27 2015 Apr 01 2015A 1720   0 0
SDSS J142903.03-014519.3 3.420 16.52 15.74 15.06 2019 May 14 2019A 1800   0 0
SDSS J144624.29+173128.8 2.196 16.56 15.76 15.42 2018 Jun 26 2018A 1800   0 0
SDSS J144706.29+350956.1 2.273 16.26 15.72 14.83 2019 Mar 21 2019A 1800 2 1 0
SDSS J144706.81+212839.2 3.235 16.47 15.82 15.29 2020 Jun 30 2020A 1800   0 0
SDSS J144948.62+123047.5 1.592 16.55 15.51 15.34 2019 Apr 23 2019A 1800   0 0
SDSS J145541.11-023751.0 1.613 16.58 16.05 14.78 2020 Jul 08 2020A 1800   0 0
SDSS J145608.33+111823.7 1.562 16.37 15.40 14.94 2019 Mar 22 2019A 1800 2 0 0
SDSS J150205.58-024038.5 2.215 16.49 15.84 15.14 2019 Apr 18 2019A 1800   1 0
SDSS J150226.60+180039.5 2.340 16.02 15.26 14.79 2020 Feb 23 2020A 1600 2 1 0
SDSS J150743.71+220928.8 3.236 16.57 16.06 15.35 2020 Jun 04 2020A 1800   0 0
SDSS J151123.30+495101.2 2.400 16.09 15.47 14.77 2019 Apr 24 2019A 1800   1 0
SDSS J151341.89+463002.8 1.579 16.60 15.62 15.57 2019 Apr 17 2019A 1800   1 0
SDSS J151507.82+612411.9 2.182 16.74 15.58 15.23 2020 Jun 14 2020A 1800   0 0
SDSS J151727.68+133358.6 2.235 16.48 15.84 14.94 2019 Apr 23 2019A 1800   0 0
SDSS J151733.09+435648.4 2.197 16.56 15.99 15.24 2020 Jun 04 2020A 1800   0 0
SDSS J152336.27+071325.7 1.586 16.43 15.42 15.36 2019 Mar 22 2019A 1800 2 1 0
SDSS J152929.55+230208.7 1.581 16.52 15.69 15.66 2019 Apr 16 2019A 1800   0 0
SDSS J153248.95+173900.8 2.350 16.69 15.70 15.37 2019 Apr 23 2019A 1800   1 0
SDSS J153551.23+373029.0 2.197 16.64 15.94 14.85 2020 Jul 01 2020A 1800 2 0 0
SDSS J154231.96+390854.8 2.356 17.01 15.74 15.24 2020 Jul 01 2020A 1720 2 0 0
SDSS J154550.37+554346.2 2.158 16.15 15.49 14.99 2018 Jul 31 2018A  920 1 1 0
SDSS J154907.47+565645.7 1.603 16.56 15.76 15.33 2020 Aug 01 2020A 1800 2 0 0
SDSS J155355.10+375844.1 2.369 16.89 15.96 15.19 2020 Jul 28 2020A 1800   0 0
SDSS J155934.26+590031.6 1.601 16.54 15.52 15.12 2020 Jun 14 2020A 1720 2 0 0
SDSS J160029.86+331806.9 1.593 16.61 15.83 15.27 2018 Jun 26 2018A 1800   0 0
SDSS J160137.90+172851.0 2.239 15.69 15.90 14.87 2020 Jun 04 2020A 1800 2 0 0
SDSS J160207.67+380743.0 1.593 15.29 14.51 14.39 2018 Jun 04 2018A  640   1 0
SDSS J160425.30+193929.1 3.313 16.55 16.05 15.15 2019 Jan 09 2018B  900   0 0
SDSS J160513.17+325829.9 2.276 16.49 15.97 15.42 2020 Jun 28 2020A 1800   0 0
SDSS J160552.97+292141.4 2.321 16.25 15.44 14.70 2019 Jan 10 2018B  920   1 0
SDSS J160637.57+173516.2 2.323 16.72 16.00 15.75 2020 Jul 11 2020A 1800   0 0
SDSS J160716.65+182649.4 2.323 16.48 15.83 14.97 2020 Jul 08 2020A 1800 2 0 0
SDSS J161435.70+372715.6 1.601 15.85 14.94 14.84 2020 Jun 30 2020A 1200   0 0
SDSS J161942.39+525613.4 2.345 15.55 14.83 13.95 2019 Apr 24 2019A 1800   0 1
SDSS J161942.58+325419.3 2.220 16.50 15.94 15.46 2020 Jun 29 2020A 1800 2 0 0
SDSS J162659.24+301535.0 1.578 16.45 15.81 15.43 2020 Jul 05 2020A 1800 1 0 0
SDSS J162701.94+313549.2 2.318 16.01 15.63 14.74 2018 Jun 26 2018A 1800 2 0 0
SDSS J163125.10+174810.0 2.180 16.15 15.38 14.44 2020 Jun 04 2020A 1600   1 0
SDSS J163433.42+265158.2 1.571 16.44 15.73 15.57 2020 Jul 05 2020A 1800   0 0
SDSS J164807.55+254407.1 2.191 15.71 15.16 14.35 2019 Apr 15 2019A 1800   0 0
SDSS J165321.03+271706.7 1.605 15.71 15.08 14.67 2020 Jun 15 2020A 1600   0 0
SDSS J165348.02+485019.0 2.249 16.18 15.44 15.01 2018 May 13 2018A  920 2 0 0
SDSS J165523.09+184708.4 3.327 16.28 15.88 15.19 2015 Apr 08 2015A 1720 2 0 0
SDSS J173352.23+540030.4 3.424 15.87 15.72 14.95 2015 Mar 23 2015A 1190   0 0
SDSS J173352.23+540030.4 3.424 15.87 15.72 14.95 2015 Apr 01 2015A  680   0 0
SDSS J174015.84+255457.1 2.220 16.61 16.01 15.46 2020 Jul 03 2020A 1800 2 0 0
SDSS J205900.36-064309.5 2.280 16.55 15.86 15.40 2018 Jun 29 2018B 1800   0 0
SDSS J210558.29-011127.5 1.625 16.61 15.49 15.54 2020 Aug 21 2020B 2250 1 0 0
SDSS J210831.56-063022.5 2.345 16.43 15.78 15.08 2018 Jun 06 2018A 1800   0 0
SDSS J211251.06+000808.3 1.618 16.85 15.89 15.89 2020 Aug 19 2020B 1800 1 0 0
SDSS J213655.35-080910.1 1.591 16.96 15.56 15.74 2020 Aug 23 2020B 1800   0 0
SDSS J214611.80-085857.4 2.182 16.67 15.86 15.30 2018 Jun 29 2018B 1800 2 0 0
SDSS J214657.66-023946.3 2.283 16.44 16.09 15.32 2019 Oct 31 2019B 1800 2 0 0
SDSS J214901.21-073141.6 2.211 16.86 15.92 15.69 2018 Jul 19 2018A 1800 1 0 0
SDSS J220139.99+114140.8 2.382 16.87 15.76 15.84 2020 Aug 30 2020B 1800 1 0 0
SDSS J220344.98+235729.3 2.187 17.54 16.08 15.52 2019 Sep 08 2019B 1800   1 0
SDSS J222310.76+180308.1 1.602 16.70 15.99 15.60 2020 Sep 01 2020B 1800 1 0 0
SDSS J222621.45+251545.0 2.385 14.88 14.31 13.51 2017 Nov 05 2017B  600   0 0
SDSS J223934.45-004707.2 2.221 16.91 15.97 15.70 2018 Jul 28 2018A 1800 1 1 0
SDSS J223934.45-004707.2 2.121 16.91 15.97 15.70 2020 Oct 03 2020B 1800 3 1 0
SDSS J225608.48+010557.8 2.268 16.78 15.86 15.23 2018 Jul 19 2018A 1800   1 0
SDSS J225627.12+092313.3 2.290 16.67 15.86 15.42 2018 Jul 01 2018B 1800   0 0
SDSS J230722.21+253803.8 1.594 16.40 15.53 15.46 2018 Jul 12 2018A 1800   0 0
SDSS J231450.12+182402.8 2.284 16.58 15.95 15.14 2018 Jul 01 2018B 1800   0 0
SDSS J231706.96+323802.8 2.378 16.97 16.07 15.73 2019 Oct 18 2019B 1800 2 0 0
SDSS J233304.61-092710.9 2.121 16.17 15.41 14.83 2021 Jan 01 2020B 1800 1 0 0
SDSS J233304.61-092710.9 2.121 16.17 15.41 14.83 2021 Jan 02 2020B  900   0 0
SDSS J233344.66+290251.5 3.201 16.81 16.04 15.76 2019 Oct 31 2019B 1800   0 0
SDSS J234817.55+193345.8 2.154 16.69 15.96 15.33 2018 Jun 30 2018B 1800   0 0
SDSS J235212.85-012029.6 2.376 16.85 15.84 15.36 2017 Sep 09 2017B 1800   0 0

==> datafile2.txt <==
Title: Gemini Near Infrared Spectrograph - Distant Quasar Survey:
       Augmented Spectroscopic Catalog and a Prescription for Correcting
       UV-Based Quasar Redshifts
Authors: Matthews B.M., Dix C., Shemmer O., Brotherton M.S., Myers A.D.
Table: Spectral Measurements
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label     Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---          Obj       SDSS object designation
  26- 30 F5.3   ---          zSys      Systemic redshift
  32- 34 A24    ---          zSrc      Emission line source for the systemic redshift
  36 -38 I5     0.1nm        LC-Mg2    ? Mg II observed-frame wavelength (1)
  40- 41 I2     0.1nm      E_LC-Mg2    ? Upper uncertainty in LC-Mg2
  43- 44 I2     0.1nm      e_LC-Mg2    ? Lower uncertainty in LC-Mg2
  46- 49 I4     km/s         FWHM-Mg2  ? Mg II emission line FWHM
  51- 54 I4     km/s       E_FWHM-Mg2  ? Upper uncertainty in FWHM-Mg2
  56- 59 I4     km/s       e_FWHM-Mg2  ? Lower uncertainty in FWHM-Mg2
  61- 62 I2     0.1nm        EW-Mg2    ? Rest-frame Mg II emission line
                                         equivalent width
  64- 65 I2     0.1nm      E_EW-Mg2    ? Upper uncertainty in EW-Mg2
  67- 68 I2     0.1nm      e_EW-Mg2    ? Lower uncertainty in EW-Mg2
  70- 78 E9.2   ---          AS-Mg2    ? Asymmetry of Mg II double Gaussian 
                                         fit profile
  80- 83 F4.2   ---          KURT-Mg2  ? Kurtosis of Mg II double Gaussian 
                                         fit profile
  85- 89 I5     0.1nm        LC-Hb     Hbeta observed-frame wavelength (1)
  91- 92 I2     0.1nm      E_LC-Hb     Upper uncertainty in LC-Hb
  94- 95 I2     0.1nm      e_LC-Hb     Lower uncertainty in LC-Hb
  97-101 I5     km/s         FWHM-Hb   Hbeta emission line FWHM
 103-107 I5     km/s       E_FWHM-Hb   Upper uncertainty in FWHM-Hb
 109-112 I5     km/s       e_FWHM-Hb   Lower uncertainty in FWHM-Hb
 114-116 I3     0.1nm        EW-Hb     Rest-frame Hbeta emission line 
                                        equivalent width
 118-119 I2     0.1nm      E_EW-Hb     Upper uncertainty in EW-Hb
 121-122 I2     0.1nm      e_EW-Hb     Lower uncertainty in EW-Hb
 124-132 E9.2   ---          AS-Hb     Asymmetry of Hbeta double Gaussian 
                                        fit profile
 134-137 F4.2   ---          KURT-Hb   Kurtosis of Hbeta double Gaussian 
                                        fit profile
 139-143 I5     0.1nm        LC-O3     ? O III 5007A observed-frame wavelength (1)
 145-146 I2     0.1nm      E_LC-O3     ? Upper uncertainty in LC-O3
 148-149 I2     0.1nm      e_LC-O3     ? Lower uncertainty in LC-O3
 151-154 I4     km/s         FWHM-O3   ? O III 5007A emission line FWHM
 156-159 I4     km/s       E_FWHM-O3   ? Upper uncertainty in FWHM-O3
 161-164 I4     km/s       e_FWHM-O3   ? Lower uncertainty in FWHM-O3
 166-173 E8.2   0.1nm        EW-O3     Rest-frame O III 5007A emission line
                                        equivalent width
 175-182 E8.2   0.1nm      E_EW-O3     ? Upper uncertainty in EW-O3
 184-191 E8.2   0.1nm      e_EW-O3     ? Lower uncertainty in EW-O3
 193-201 E9.2   ---          AS-O3     ? Asymmetry of O III 5007A double
                                         Gaussian fit profile
 203-206 F4.2   ---          KURT-O3   ? Kurtosis of O III 5007A double Gaussian
                                         fit profile
 208-212 I5     0.1nm        LC-Ha     ? Halpha observed-frame wavelength (1)
 214-215 I2     0.1nm      E_LC-Ha     ? Upper uncertainty in LC-Ha
 217-218 I2     0.1nm      e_LC-Ha     ? Lower uncertainty in LC-Ha
 220-223 I4     km/s         FWHM-Ha   ? Halpha emission line FWHM
 225-228 I4     km/s       E_FWHM-Ha   ? Upper uncertainty in FWHM-Ha
 230-233 I4     km/s       e_FWHM-Ha   ? Lower uncertainty in FWHM-Ha
 235-237 I3     0.1nm        EW-Ha     ? Rest-frame Halpha emission line
                                         equivalent width
 239-240 I2     0.1nm      E_EW-Ha     ? Upper uncertainty in EW-Ha
 242-243 I2     0.1nm      e_EW-Ha     ? Lower uncertainty in EW-Ha
 245-253 E9.2   ---          AS-Ha     ? Asymmetry of Halpha double Gaussian 
                                         fit profile
 255-258 F4.2   ---          KURT-Ha   ? Kurtosis of Halpha double Gaussian 
                                         fit profile
 260-264 I5     km/s         FWHM-Fe2  FWHM of the kernel Gaussian used to broaden the Fe 					II template
 266-273 E8.2   0.1nm        EW-Fe2    Rest-frame Fe II emission line 
                                        equivalent width
 275-282 E8.2   0.1nm      E_EW-Fe2    Upper uncertainty of EW of Fe II
 284-291 E8.2   0.1nm      e_EW-Fe2    Lower uncertainty of EW of Fe II
 293-298 F6.2   [cW/m2/nm]   logF5100  log flux density at rest-frame 5100A
 300-304 F5.2   [10-7W]      logL5100  log monochromatic luminosity at
                                        rest-frame 5100A
--------------------------------------------------------------------------------
Note (1): The emission link peak based on the peak-fit value.
Table Note: Data formatting used for the catalog. Asymmetry is defined here as 
      the skewness of the Gaussian fits, i.e., a measure of the asymmetry of the 
      distribution about its mean, $s = E(x - \mu)^3 / \sigma^3$, where $\mu$ ~is
      the mean of $x$, $\sigma$ ~is the standard deviation of $x$, and $E(t)$ is
      the expectation value. Kurtosis is the quantification of the "tails" of the
      Gaussian fits defined as $k = E(x - \mu)^4 / \sigma^4$. All of the GNIRS
      spectra and their best-fit models are available electronically at 
      https://datalab.noirlab.edu/gnirs-dqs/ and at
      http://physics.uwyo.edu/agn/GNIRS-DQS/spectra.html
--------------------------------------------------------------------------------
SDSS J001018.88+280932.5 1.613                                                     12699  2  3  3189   253  334  52  2  2  6.10e-02 3.37 13084  1  1  538   22   29 1.80e+01 1.00e+00 5.57e-01 -1.52e-01 3.84 17144  1  1 2243   78  103 348  1  1  3.81e-02 3.86  2500 2.94e+00 1.08e-15 1.81e-15 -16.08 46.27 
SDSS J001249.89+285552.6 3.233 11874  3  5  4195  188  249 21  7  9 -1.49e-01 2.86 20651  1  1  4622   334  442  47 11 14  1.30e-03 2.10 21214  1  1 2394    1    1 8.62e+00 1.00e+00 1.00e+00  1.50e-02 1.74                                                      2700 3.94e+01 2.57e+00 3.47e+00 -16.52 46.78 
SDSS J001355.10-012304.0 3.380 12274  4  5  2815  344  455 17  1  2  3.68e-02 3.09 21346  8 11  7323  1451 1920  97 34 45 -7.00e-03 3.07 21929  1  1 1918    1    1 2.04e+01 1.00e+00 1.00e+00 -1.91e-01 2.72                                                      2600 4.17e+01 2.28e-01 3.07e-01 -16.77 46.60 
SDSS J001453.20+091217.6 2.335                                                     16242  5  6  6428    24   31  49  1  1 -1.83e-03 2.93 16697  1  1 1919    1    1 7.85e+00 1.00e+00 1.00e+00  1.74e-03 2.87 21934  3  4 5403   68   90 294  1  1  1.14e-01 3.76  3000 3.55e+01 6.62e-01 8.92e-01 -16.49 46.36 
SDSS J001813.30+361058.6 2.324  9303 13 17  5129  983 1301 25  8 11  1.86e-01 3.93 16200  3  4  4896   111  147  43  1  1  1.85e-01 3.24 16643  1  1 2101    1    1 8.35e+00 1.00e+00 1.00e+00  2.40e-02 3.35 21871  2  3 3531   25   33 302  1  1 -2.13e-01 4.62  5000 2.36e+01 3.09e-01 4.17e-01 -16.38 46.46 
SDSS J001914.46+155555.9 2.267  9141  5  6  4380  327  433 23  1  1  1.54e-02 3.06 15907  1  1  4033    77  101  86  2  3  2.20e-01 4.38 16358  6  8 1078   56   74 3.48e+01 2.29e+00 3.03e+00 -1.86e-01 2.89 21461  1  1 4092   23   30 465  1  1  8.86e-02 4.89  2200 1.47e+01 6.70e-01 9.03e-01 -16.47 46.34 
SDSS J002634.46+274015.5 2.247  9097  2  2  3158  150  198 36  1  1 -6.33e-01 4.19 15789 13 17  4420  2445 3235  67  2  3 -1.52e-02 3.48 16256  5  6 1377  130  172 3.25e+01 1.81e+00 2.40e+00 -1.56e-01 4.11 21302  1  1 4275   31   41 577  1  1 -8.94e-02 4.28  4100 4.71e-09 1.14e-08 1.54e-08 -16.43 46.38 
SDSS J003001.11-015743.5 1.590                                                     12593  2  3  4028   171  227  84  4  5 -1.50e-01 3.41 12968  3  4  778  155  205 2.25e+01 2.22e+00 2.94e+00 -7.25e-01 3.88 17026  1  1 3377   33   44 723  1  1 -2.72e-01 3.71  1300 2.17e+01 1.06e-01 1.43e-01 -16.24 46.10 
SDSS J003416.61+002241.1 1.630                                                     12813  3  4  5527   184  243  81  1  1 -2.99e-01 2.89 13171  1  1 1916    1    1 1.69e+01 1.00e+00 1.00e+00  3.74e-01 3.18 17275  1  1 4292   51   67 480  3  1 -1.18e-01 3.89  7000 3.57e+01 8.21e-01 1.11e+00 -16.13 46.24 
SDSS J003853.15+333044.3 2.361                                                     16394  3  4  4297   114  151  66  1  1 -8.10e-02 3.43 16849  1  1 2216    1    1 4.15e+00 1.00e+00 1.00e+00  3.03e-01 2.83 22099  1  1 3147   27   36 522  1  1 -4.80e-02 4.47  2000 3.28e+01 4.25e-01 5.73e-01 -16.48 46.39 
SDSS J004613.54+010425.7 2.165                                                     15412  1  2  3522    97  128  92  1  1 -1.38e-01 3.25 15854  1  1  955    1    1 2.39e+01 1.00e+00 1.00e+00 -3.39e-02 3.58 20799  1  1 2734   19   26 533  1  1 -1.38e-02 4.33  6900 3.18e+01 7.14e-01 9.63e-01 -16.27 46.48 
SDSS J004710.48+163106.5 2.184                                                     15515  3  4  3573   116  153  46  2  2 -7.94e-02 3.94 15942  1  1  420    1    1 7.20e+00 1.00e+00 1.00e+00  1.17e-01 3.28 20957  2  3 3632   30   40 401  1  1 -8.36e-02 4.59  2200 1.92e+01 3.83e-01 5.16e-01 -16.27 46.51 
SDSS J004719.71+014813.9 1.591                                                     12626  1  1  5605  1132 1497  90  3  5  1.02e-01 3.45 12978  2  2  539   78  103 5.36e+01 3.23e+00 4.27e+00 -2.92e-01 3.84 17002  1  1 3852   25   33 584  1  1  2.25e-01 4.48 10000 2.15e+01 6.85e-01 9.24e-01 -16.21 46.13 
SDSS J005233.67+014040.8 2.309  9248  6  8  3421  281  372 15  1  2 -2.00e-01 2.84 16065  5  6  6518    81  107  58  1  2  4.81e-02 2.94 16568  1  1 2096    1    1 1.96e+01 1.00e+00 1.00e+00 -1.33e-01 2.97 21683  1  1 6293   46   61 501  1  5 -2.10e-01 4.49  2000 3.65e+01 1.11e-09 1.50e-09 -16.19 46.65 
SDSS J005307.71+191022.7 1.598                                                     12597  8 11  8981 13599 8981  40 49 40  1.16e-02 2.94 13008  1  1  539   12   16 3.57e+01 1.30e+00 1.72e+00 -5.00e-01 6.54 17053  1  1 6787  180  239 428  1  1 -1.25e-02 3.10  1300 8.59e+00 3.77e+00 5.09e+00 -16.11 46.23 
SDSS J010113.72+032427.0 1.579                                                     12531  1  1  6484   173  228  61  1  1  1.24e-02 3.33 12915  2  3  599   43   57 3.69e+01 1.08e+00 1.43e+00 -4.90e-01 4.94 16895  2  3 6679   91  120 527  1  1 -1.69e-02 3.29  8500 5.43e-02 1.57e-07 2.11e-07 -15.94 46.39 
SDSS J010328.71-110414.4 2.198  8955 10 13  3744  607  804 20  2  3  2.90e-01 4.11 15562  3  4  4105   183  243  48  1  1 -1.50e-01 3.38                            2.46e-08 1.00e+00 1.00e+00                21012  1  1 3826   38   51 351  1  1 -9.74e-02 4.56  2000 3.38e+01 8.60e-01 1.16e+00 -16.26 46.52 
SDSS J010447.39+101031.6 2.373                                                     16398  4  5  6754     3    4  61  1  1  7.23e-04 2.88                            3.73e-08 1.00e+00 1.00e+00                22113  2  2 5412   64   85 560  1  1 -2.58e-01 3.92  4000 3.72e+01 2.11e+00 2.84e+00 -16.58 46.29 
SDSS J010500.72+194230.4 2.323  9290  5  7  3187  634  839 34  8 11  1.31e-01 3.98 16161  1  1  3547   104  137  74  1  1 -1.81e-02 3.45 16640  8 10 1796  471  623 1.49e+01 1.23e+00 1.62e+00 -3.01e-01 3.03 21803  1  1 3203   26   34 489  1  1 -1.63e-01 4.25 10000 3.63e+01 1.09e+00 1.47e+00 -16.43 46.42 
SDSS J010615.93+101043.0 2.353                                                     16301  2  3  2936   124  164  73  2  2 -8.29e-02 3.58 16790  5  7  359  467  359 1.52e+01 1.73e+00 2.29e+00 -2.21e-01 3.12 22008  2  3 2629   26   35 401  1  1 -1.32e-01 4.40 10000 3.95e+01 1.28e+00 1.73e+00 -16.78 46.08 
SDSS J010643.23-031536.4 2.248  9066  4  5  4300  681  901  9  1  1 -2.54e-03 2.95 15821  8 11  6782   241  319  43  1  2 -1.04e-01 2.91 16215  1  1 1912    1    1 7.22e+00 1.00e+00 1.00e+00  1.36e-01 2.43 21323  2  3 5144   51   67 161  1  1  6.48e-02 3.82  5000 2.50e+01 9.15e-01 1.23e+00 -16.29 46.51 
SDSS J011538.72+242446.0 2.401  9530 17 22  5886  647  856 29  2  2 -8.87e-02 3.00 16543  4  5  3925   229  303  51 14 18 -1.75e-01 3.65 17022  8 11 1557  477  631 9.20e+00 1.10e+00 1.45e+00 -1.03e-01 3.07 22315  3  4 3579   44   59 361  1  1 -1.51e-01 4.59  2300 3.40e+01 2.11e+00 2.84e+00 -16.36 46.53 
SDSS J013012.36+153157.9 2.343  9367  4  5  2024  483  640 14  8 10  7.26e-02 3.37 16254  3  4  4734   116  153  64  1  2 -6.01e-02 4.01 16738  1  1  778   40   52 1.46e+01 5.72e-01 7.57e-01 -1.66e-01 3.69 21930  3  4 3697   47   62 450  1  1  1.62e-02 3.99  2300 1.81e+01 4.51e-01 6.08e-01 -16.51 46.35 
SDSS J013113.25+085245.5 3.537 12709  3  4  3212  258  342 18  1  1 -1.73e-03 2.94 22075  3  4  3874   120  159  59  1  1 -7.42e-02 3.15 22719  1  1  659    1    1 1.22e+01 1.00e+00 1.00e+00 -4.28e-01 3.72                                                      3900 2.47e+01 9.44e-01 1.27e+00 -16.80 46.62 
SDSS J013136.44+130331.0 1.599                                                     12643  2  2  2294   135  179  48  2  2 -4.67e-02 3.55 13012  1  1  359    1    1 1.74e+01 1.00e+00 1.00e+00 -1.43e-01 3.52 17073  1  1 2371   37   49 410  1  1 -1.57e-01 4.91  1300 3.73e+01 1.25e+00 1.68e+00 -15.89 46.45 
SDSS J013417.81-005036.2 2.270                                                     15896  3  4  5211   162  214  82  3  4 -4.86e-01 4.39                            1.21e-08 1.00e+00 1.00e+00                21448  1  1 4835   41   55 447  1  1 -1.78e-01 4.17  3000 8.04e+01 1.88e+00 2.53e+00 -16.36 46.45 
SDSS J013647.96-062753.6 3.288 12045  6  8  4505  207  274 15  2  3 -1.42e-01 2.42 20885  1  1  6617   359  475  40  1  2  0.00e+00 2.59 21472 37 49 3470  973 1288 7.95e+00 4.09e+00 5.41e+00 -2.31e-01 2.30                                                      3100 3.86e+01 1.39e+00 1.87e+00 -16.61 46.71 
SDSS J013652.52+122501.5 2.388                                                     16500 37 49  4897  1599 2116 104  2  3  2.03e-01 3.50 16965  1  1 2041    1    1 3.03e+01 1.00e+00 1.00e+00 -9.65e-02 2.90 22294  3  4 3298   45   60 692  1  1 -2.38e-01 4.36  2000 4.26e+01 6.69e-01 9.02e-01 -16.42 46.47 
SDSS J014018.20-013805.8 2.236  9053  6  8  2924  191  253 19  1  1 -2.48e-03 2.74 15712  3  4  6212   129  171  51  1  1  4.59e-01 3.18 16201  1  1 1138    1    1 7.21e+00 1.00e+00 1.00e+00 -2.17e-01 2.92 21245  2  3 4090   48   63 449  6  1  5.67e-02 3.76  3500 1.29e+01 2.65e-01 3.57e-01 -16.15 46.64 
SDSS J014128.26+070606.1 2.262  9161  9 12  3151  353  468 20  7  9  4.66e-02 2.96 15914  3  4  3312   122  161  69  2  3 -1.85e-02 3.35 16335  1  1 1796    1    1 1.53e+01 1.00e+00 1.00e+00 -5.06e-01 3.32 21483  1  1 3100   24   32 514  1  1 -6.54e-02 4.36  3500 2.17e+01 4.18e-01 5.64e-01 -16.56 46.25 
SDSS J014206.86+025713.0 2.323                                                     16156  2  2  4721    86  114  48  2  2 -4.62e-01 3.75 16648  1  1 1496  105  139 1.71e+01 6.38e-01 8.44e-01 -7.70e-01 3.13 21825  1  1 3757   19   25 431  1  1  6.93e-02 4.12  2000 2.26e+01 8.54e-01 1.15e+00 -16.08 46.76 
SDSS J014932.06+152754.0 2.384                                                     16451 19 25  2896  4744 2896  69  3  4  1.41e-01 3.58 16942  3  4  539   95  126 5.84e+01 6.63e+00 8.78e+00 -2.86e-01 4.36 22206  3  4 2803   48   63 559  1  1 -2.09e-02 4.13  5700 2.55e+00 1.82e-16 4.50e-16 -16.56 46.33 
SDSS J020329.86-091020.3 1.582                                                     12525 16 21  7025   207  274  95  4  5 -8.28e-02 2.84 12928  1  1 1922    1    1 2.92e+01 1.00e+00 1.00e+00 -2.82e-01 2.56 16951  2  3 5931  103  136 428  1  1  2.38e-01 3.86  2800 7.69e+01 2.57e-15 1.15e-14 -16.19 46.13 
SDSS J021259.21+132618.8 1.617                                                     12741  2  2  4722   145  192  60  1  2  5.68e-01 3.72 13113  1  1 1856    1    1 9.70e+00 1.00e+00 1.00e+00 -3.38e-01 3.18 17215  2  3 5063   52   69 520  1  1 -5.64e-02 5.15  2000 5.72e+01 9.89e-01 1.33e+00 -16.25 46.11 
SDSS J022007.64-010731.1 3.428 12411  5  6  2662  171  227 18  1  1 -4.90e-02 3.05 21565  4  5  3867   116  154  85  2  3  4.83e-02 3.69 22178  1  1 2819    1    1 1.90e+01 1.00e+00 1.00e+00  1.08e-01 2.94                                                      2000 3.34e+01 9.64e-02 1.30e-01 -16.77 46.62 
SDSS J025042.45+003536.7 2.398                                                     16516  9 12  8886   577  763 122  2  3  3.73e-02 3.15                            7.13e-08 1.00e+00 1.00e+00                22271  1  1 6150   32   42 526  1  1 -1.29e-01 4.52  2000 2.77e+01 8.88e-01 1.20e+00 -16.44 46.45 
SDSS J035150.97-061326.4 2.223  9033  6  7  2760  265  351 12  1  1 -2.00e-01 3.12 15678  4  5  2616   283  375  54  5  6  6.14e-02 3.94 16148  4  5 1316   78  103 1.13e+01 1.00e+00 1.00e+00  5.50e-02 3.46 21169  1  1 2643   53   70 517  1  1 -1.49e-01 4.86  5400 1.98e+01 2.00e-11 2.70e-11 -16.27 46.51 
SDSS J072517.52+434553.4 1.595                                                     12615  7 10  1705   397  526  31  4  5  8.38e-01 3.26                            8.95e-08 1.00e+00 1.00e+00                17021  2  3 2406   30   40 327  1  1 -1.10e-01 4.53  1400 5.46e+01 1.25e+00 1.69e+00 -15.97 46.37 
SDSS J072928.48+252451.8 2.311  9272 12 15  3290  701  927 11  2  2 -2.14e-01 2.75 16126  1  1  7074   390  515  43  1  2  3.13e-03 2.92 16593  2  2 1316   61   81 1.23e+01 5.18e-01 6.85e-01 -7.43e-01 3.14 21778  2  3 5686   56   74 364  1  4 -2.31e-01 4.32 10000 1.92e+01 4.24e-01 5.72e-01 -16.33 46.51 
SDSS J073132.18+461347.0 1.597                                                     12606  2  2  2863   144  191  85  2  2  3.60e-02 3.71 13001  1  1 1917    1    1 8.77e+01 1.00e+00 1.00e+00 -3.85e-01 3.16 17012  1  1 2428   36   48 570  1  1 -7.76e-02 4.33  5000 3.77e+01 1.48e+00 2.00e+00 -16.12 46.21 
SDSS J073519.68+240104.6 3.282 11989  2  2  2187  114  150 48  1  2 -1.07e+00 4.42 20879 13 17  5227   193  256  62  3  4  1.29e-03 3.13                            4.11e-08 1.00e+00 1.00e+00                                                                     4000 3.18e+01 9.22e-01 1.24e+00 -16.81 46.51 
SDSS J073900.90+485159.0 1.627                                                     12787  3  4  5566   187  247  94  5  7  5.46e-02 3.27 13155  1  1 1017    1    1 2.90e+01 1.00e+00 1.00e+00  8.85e-02 4.09 17247  1  1 4114   38   50 477  1  1  7.60e-02 4.00  7000 2.53e+01 6.00e-01 8.09e-01 -16.09 46.27 
SDSS J073913.65+461858.5 1.574                                                     12598  2  2  4060   110  146  60  9 12 -4.30e-01 3.55 12890  1  1 3358    1    1 9.79e+00 1.00e+00 1.00e+00  1.03e-01 2.79 17005  2  3 3485   56   74 368  1  1 -3.09e-01 3.68  2000 4.42e+01 9.31e-01 1.25e+00 -16.00 46.33 
SDSS J074941.16+262715.9 1.594                                                     12607  2  2  3592   128  169  81  3  4  2.59e-02 4.29 12989  2  3 2095  225  298 1.47e+01 6.50e-01 8.60e-01 -2.64e-01 2.82 17024  1  1 3275   27   36 446  1  1 -2.49e-03 4.57  1900 3.93e+01 1.77e+00 2.38e+00 -15.97 46.37 
SDSS J075115.43+505439.1 2.311                                                     16094  5  6  3077   418  553  13  1  1 -4.33e-01 3.07                            2.52e-12 1.00e+00 1.00e+00                21729  2  2 2549   74   98 293  1  1 -1.87e-01 3.74  2000 3.96e+01 1.31e+00 1.76e+00 -16.25 46.59 
SDSS J075136.36+432732.4 2.249  9092  3  5  2616  495  655 21  1  1 -2.53e-01 3.56 15792  3  4  3736   107  142  75  6  7 -1.30e-03 3.71 16270  1  1  599    1    1 1.35e+01 1.00e+00 1.00e+00 -6.20e-01 3.06 21316  1  1 3594   25   33 473  1  1 -1.16e-01 4.18  2500 4.35e+01 1.37e+00 1.85e+00 -16.38 46.42 
SDSS J075405.08+280339.6 2.271  9129  9 11  5616  292  386 25  1  1  2.22e-01 3.15 15891  1  1  4911  6456 4911  47 31 41 -1.79e-03 2.89 16378  9 12  778  372  492 3.64e+01 9.09e+00 1.20e+01 -1.03e+00 4.31 21425  2  3 5712  120  158 455  1  1  1.12e-01 3.25  7100 1.10e+00 7.00e-09 9.44e-09 -16.47 46.34 
SDSS J075547.83+220450.1 2.314                                                     16109  4  5  3207   240  317  52  3  3  9.80e-02 3.70 16593  1  1 2553    1    1 6.56e+00 1.00e+00 1.00e+00 -2.03e-01 3.19 21756  1  1 2992   41   54 356  1  1  1.61e-03 4.02  7100 1.26e+01 1.46e-15 2.26e-16 -16.34 46.51 
SDSS J075837.62+135733.7 2.202                                                     15581  5  7  4318   373  494  71 19 25 -6.31e-02 3.51 16032  9 12 1316  480  635 1.44e+01 1.33e+00 1.75e+00 -2.00e-01 3.13 21052  1  1 3626   43   57 530  1  1 -9.21e-02 4.30  1300 1.16e+01 7.61e-01 1.03e+00 -16.18 46.60 
SDSS J080036.01+501044.3 1.619                                                     12735 15 19  4320   685  907  47  9 12  1.55e-03 2.95 13115  1  1 1677    1    1 7.64e+00 1.00e+00 1.00e+00 -3.47e-01 2.63 17199  4  5 3696  217  287 337  1  3  1.20e-01 3.84  2700 4.27e+01 7.11e-01 9.59e-01 -15.86 46.51 
SDSS J080117.79+521034.5 3.259 11926  3  4  4515  158  209 21  1  1 -3.83e-01 3.01 20722  1  1  5361   326  432  75  4  5 -4.46e-02 3.79                            6.76e-19 1.00e+00 1.00e+00                                                                    3900 4.81e+01 2.34e+00 3.16e+00 -16.39 46.92 
SDSS J080117.91+333411.9 1.602                                                     12623 24 32  6795  2057 2722  53  7  9  3.74e-01 3.28 13026  1  1  718    1    1 6.47e+00 1.00e+00 1.00e+00 -3.36e-01 2.91 17032  8 10 8253  333  440 389  1  1  1.26e-01 3.23  2000 3.13e+01 1.90e+00 2.56e+00 -16.11 46.24 
SDSS J080413.66+251633.9 2.301  9251  3  4  2422  182  241 17  2  2 -3.93e-01 2.94 16054  1  2  3188   115  152  54  1  1  7.87e-02 3.35 16530  1  1 2576    1    1 4.47e+00 1.00e+00 1.00e+00 -1.10e-02 2.75 21679  1  1 2589   25   34 475  1  1 -6.76e-02 4.38  2000 2.00e+01 2.24e-01 3.03e-01 -16.32 46.52 
SDSS J080636.81+345048.5 1.549                                                     12386  7  9  4427   653  863  87 29 39 -8.89e-02 3.93 12753  7 10 2936  379  501 1.24e+01 1.60e+00 2.11e+00  4.13e-01 2.70 16767  3  3 4181  129  171 546  1  1 -2.98e-01 4.42  2300 5.94e+01 2.34e+00 3.15e+00 -16.19 46.11 
SDSS J081019.48+095040.9 2.236  9053  9 12  3371  284  376 16  2  2 -1.57e-01 2.88 15737  3  5  3297   164  217  52  2  2 -1.23e-01 3.51 16203  1  1 1257    1    1 1.69e+01 1.00e+00 1.00e+00 -4.42e-01 3.38 21244  1  1 3039   19   25 377  1  1 -2.92e-01 4.77  5000 4.33e+01 1.06e+00 1.42e+00 -16.37 46.42 
SDSS J081056.96+120914.8 2.251  9099  4  5  2291  571  755 18  4  5  1.11e-01 3.73 15826  3  4  3515    79  104  55  3  4  1.69e-01 3.48 16279  1  1 1861    1    1 1.45e+01 1.00e+00 1.00e+00 -2.59e-02 2.75 21373  3  4 3273   31   41 411  1  1  4.97e-02 4.05  2000 1.80e+01 4.49e-01 6.06e-01 -16.24 46.57 
SDSS J081114.66+172057.4 2.341                                                     16240  7  9  6841   149  196  59  1  1  8.05e-02 2.87 16728  1  1 1922    1    1 1.66e+01 1.00e+00 1.00e+00 -4.36e-01 3.24 21902  4  5 6393   92  122 530  1  1  6.28e-02 3.55  3500 9.76e+00 3.86e-01 5.20e-01 -16.36 46.49 
SDSS J081127.44+461812.9 2.237  9075  3  4  3299  399  529 19  1  1 -2.50e-01 2.55 15802  3  4  3804   201  266  71  4  5  2.13e-01 2.82 16206  1  1 2215    1    1 3.03e+01 1.00e+00 1.00e+00  9.24e-03 1.79 21331  2  2 4361   54   71 987  1  1 -3.92e-01 3.53  2000 3.83e+01 2.27e-09 3.06e-09 -16.27 46.54 
SDSS J081410.76+443706.9 2.274  9169  7 10  3026  813 1075 28  4  5 -6.83e-01 2.90 15950  4  5  2910   241  319  64  3  4 -7.22e-02 3.33 16392  1  1 2991    1    1 4.57e+01 1.00e+00 1.00e+00 -2.04e-01 3.36 21527  2  2 2407   82  108 607  1  1 -2.53e-03 4.15  5000 3.67e+01 1.55e+00 2.09e+00 -16.50 46.32 
SDSS J081558.35+154055.2 2.235  9057  2  3  3355  157  208 53 16 21  8.45e-01 3.67 15755  6  8  4622   402  532  73  1  1 -2.15e-02 3.08 16195  1  1 1922    1    1 2.12e+01 1.00e+00 1.00e+00 -1.11e-01 3.43 21238  1  1 3711   18   24 433  1  1 -1.02e-01 4.91  6700 1.12e-07 6.63e-02 8.94e-02 -16.27 46.53 
SDSS J081940.58+082357.9 3.204 11767  9 12  4988  348  460 21  1  1  4.05e-02 3.34 20461  1  1  7601   514  680  54  2  3 -1.92e-01 2.90 21049 21 27 1437  645  854 2.58e+01 5.41e+00 7.16e+00 -5.25e-01 3.30                                                      6400 2.02e+01 5.54e-01 7.47e-01 -16.52 46.76 
SDSS J082507.67+360411.1 1.582                                                     12565  3  4  2939   163  216  61  7  9 -3.05e-02 3.60 12929  1  1 3477    1    1 3.49e+01 1.00e+00 1.00e+00 -4.27e-01 3.25 16952  1  1 3211   54   72 585  1  1 -1.06e-01 4.74  7000 4.82e+01 5.02e-01 6.77e-01 -15.73 46.60 
SDSS J082603.32+342800.6 2.306  9231  5  7  4364  479  634 30  1  2  2.73e-01 3.47 16103 25 33  5763   758 1002  45  2  2 -6.94e-04 2.87 16555  1  1 3466    1    1 3.08e+01 1.00e+00 1.00e+00 -3.20e-01 2.96 21740  1  2 6130   39   52 549  1  2  1.25e-01 4.26  7000 2.98e+01 8.94e-01 1.21e+00 -16.44 46.40 
SDSS J082643.45+143427.6 2.313  9257  2  3  3313  322  427 21  1  1  5.20e-01 3.77 16103  4  5  4344   173  228  75  1  1  4.30e-02 3.17 16586  1  1 1917    1    1 2.12e+01 1.00e+00 1.00e+00 -6.27e-01 3.49 21723  2  2 4138   44   58 412  1  3  2.43e-01 3.54  7000 1.91e+01 2.05e-17 7.74e-17 -16.50 46.34 
SDSS J082644.66+163549.0 2.188                                                     15502  1  1  2687    82  108  73  2  2  8.92e-02 3.91 15958  1  1  659   62   82 3.99e+01 1.74e+00 2.30e+00 -5.22e-01 5.96 20924  2  3 2317   26   35 647  1  1  2.09e-02 4.26 10000 1.14e+01 1.91e-01 2.58e-01 -16.05 46.72 
SDSS J082736.89+061812.1 2.191                                                     15548  3  4  3400    82  108  32  1  1  6.92e-02 3.44 15982  1  1  838    1    1 1.53e+01 1.00e+00 1.00e+00  2.81e-01 4.14 20976  3  4 2914   25   33 242  1  1  4.73e-02 4.52  4200 1.06e+01 1.66e-01 2.23e-01 -16.01 46.76 
SDSS J083255.63+182300.7 2.279  9194 12 16  3958  403  533 16  2  3  4.59e-01 2.92 15946 12 16  4269   841 1113  18  1  2  5.38e-01 3.22                            1.63e-07 1.00e+00 1.00e+00                21579  3  3 4823   58   77 284  1  1 -9.83e-03 3.94  5000 2.90e+01 1.13e-07 1.52e-07 -16.18 46.64 
SDSS J083417.12+354833.1 2.162  8823  9 11  3814 1524 2017 14  3  4 -5.95e-01 3.25 15409  3  3  3654   111  147  46  1  1 -1.57e-01 3.50 15831  1  1 1260    1    1 4.30e+00 1.00e+00 1.00e+00  6.31e-01 2.81 20813  1  1 3166   27   36 303  1  1 -1.52e-01 4.55  2500 5.10e+01 8.56e-01 1.15e+00 -16.13 46.63 
SDSS J083745.74+052109.4 2.362  9404  6  8  3269  387  512 26  2  3 -3.68e-01 4.52 16355  3  4  3950   125  165  71  3  4  1.06e-02 3.29 16829  1  1 2275    1    1 2.22e+01 1.00e+00 1.00e+00 -1.49e-01 3.07 22099  1  1 3244   20   27 486  1  1 -7.08e-02 4.29  7000 2.96e+01 9.54e-01 1.29e+00 -16.56 46.31 
SDSS J084017.87+103428.8 3.333 12127  3  4  2094  155  205 24  9 11  1.75e-01 4.71 21078  4  5  3038    78  103  68  1  1 -4.11e-03 3.55 21689  1  1 1258    1    1 2.69e+01 1.00e+00 1.00e+00 -2.55e-01 3.03                                                      2300 1.77e+01 1.44e-14 4.39e-14 -16.83 46.51 
SDSS J084029.97+465113.7 1.574                                                     12536  3  4  4447   214  283  65  3  3  5.54e-02 3.72 12888  1  1 1137    1    1 7.47e+00 1.00e+00 1.00e+00 -1.30e-01 5.45 16927  2  2 4024   79  105 447  1  1  9.90e-02 4.20  5000 5.58e+01 1.60e+00 2.16e+00 -15.79 46.53 
SDSS J084133.15+200525.7 2.356                                                     16332  5  7  5582   143  189  27  1  1 -2.75e-01 2.96 16805  1  1  336    1    1 2.88e-12 1.00e+00 1.00e+00 -5.94e-01 2.61 22058  6  9 9011   97  128 339  1  1 -7.37e-01 4.49  2100 2.81e+01 7.52e-01 1.01e+00 -15.86 47.00 
SDSS J084401.95+050357.9 3.340                                                     21185  1  1  5964     1    1  50  1  1 -4.72e-01 3.07 21733  1  1 5811    1    1 4.33e+01 1.00e+00 1.00e+00 -4.22e-02 3.24                                                      7000 1.92e+01 7.70e-01 1.04e+00 -16.16 47.19 
SDSS J084526.75+550546.8 1.616                                                     12721  6  8  4971   223  295  75  4  6  1.11e-02 2.99 13100  1  1  659    1    1 3.55e+01 1.00e+00 1.00e+00 -3.82e-01 3.70 17182  2  3 3923   36   47 458 11 10  2.01e-01 4.42  7000 1.93e+01 1.25e+00 1.68e+00 -16.02 46.34 
SDSS J084729.52+441616.7 2.344  9376  6  7  2282 1071 1418 10  2  3 -2.54e-01 2.83 16264  4  5  4257   362  479  71 10 13 -3.07e-02 3.21 16738  1  1  719    1    1 1.52e+01 1.00e+00 1.00e+00  1.43e-01 3.52 21954  1  1 4130   39   52 539  1  1 -3.82e-01 4.43  3300 3.07e+01 1.07e-01 1.44e-01 -16.49 46.37 
SDSS J084846.11+611234.6 2.259  9115  3  4  2683  303  401 12  6  8  8.93e-01 4.10 15856  4  6  4180   255  337  46  1  1  9.15e-02 3.49 16313  1  1 1438    1    1 2.03e+01 1.00e+00 1.00e+00 -2.96e-01 3.75 21408  1  1 3850   31   41 436  1  1  3.84e-02 4.31  7000 2.40e+01 1.83e-15 3.61e-15 -15.99 46.82 
SDSS J085046.17+522057.4 2.234                                                     15723  4  5  4445   226  298  59  1  1 -7.11e-03 3.32                            5.53e-21 1.00e+00 1.00e+00                21228  1  1 4100   35   46 383  1  1 -2.20e-01 4.36  2000 3.62e+01 1.83e+00 2.46e+00 -16.18 46.62 
SDSS J085337.36+121800.3 2.197                                                     15523  2  3  4502   166  219  79  2  2 -2.10e-01 3.54                            1.77e-09 1.00e+00 1.00e+00                20997  1  1 4249   52   69 363  1  1 -1.45e-01 4.72  2300 2.20e+01 9.66e-01 1.30e+00 -16.21 46.56 
SDSS J085344.17+354104.5 2.183                                                     15453  3  3  4168   150  198  58  1  1 -1.43e-01 2.45 15938  1  1  318    1    1 5.51e-05 1.00e+00 1.00e+00  1.42e-02 3.16 20857  3  4 3253   22   29 403  1  1 -3.20e-01 3.52  3100 4.20e+01 8.33e-01 1.12e+00 -16.36 46.40 
SDSS J085443.10+075223.2 1.612                                                     12723  2  3  3138   156  206  65  1  2  5.07e-02 3.05 13077  1  1 4063    1    1 2.53e+01 1.00e+00 1.00e+00 -1.96e-01 3.02 17166  1  1 3073   32   43 452  1  1 -8.28e-03 4.83  2300 3.03e+01 8.51e-01 1.15e+00 -16.03 46.32 
SDSS J085726.94+331317.1 2.336                                                     16228  1  1  2056    80  105  89  2  3  1.92e-01 3.71 16705  1  1 1917    1    1 9.62e+01 1.00e+00 1.00e+00 -3.27e-01 3.79 21917  2  2 1824   22   29 643  1  1  3.51e-02 4.81  3500 7.00e+00 5.20e-12 7.01e-12 -16.47 46.38 
SDSS J085856.00+015219.4 2.169                                                     15451  3  4  3861   194  257  79  2  2  1.03e-01 2.75 15870  1  1 1948    1    1 1.16e+01 1.00e+00 1.00e+00 -4.79e-03 2.20 20872  3  4 3186   38   51 409  1  1  1.62e-01 3.77  2000 4.48e+01 3.01e-01 4.06e-01 -16.26 46.50 
SDSS J085946.79+603702.1 2.279                                                     15948  3  4  3148    99  130  45  1  1 -4.10e-02 3.58 16417  1  1 2217    1    1 2.68e+00 1.00e+00 1.00e+00 -2.10e-02 2.62 21548  3  4 3160   29   39 420  1  1 -1.09e-01 4.28  4000 3.63e+01 8.86e-01 1.19e+00 -16.40 46.42 
SDSS J090247.57+304120.7 1.562                                                     12441 10 13  5370   308  408  61  1  1  5.94e-04 3.07 12826  1  1  718    1    1 1.54e+01 1.00e+00 1.00e+00 -3.74e-01 3.44 16803  4  5 5030   79  105 454  1  1  4.67e-02 3.23  2000 2.99e+01 5.60e-01 7.55e-01 -15.79 46.52 
SDSS J090444.33+233354.0 2.249                                                     15843  4  5  5179   140  185  41  1  1 -3.17e-01 3.22 16269  1  1 1797    1    1 1.63e+01 1.00e+00 1.00e+00 -1.46e-01 3.61 21363  2  2 4308   37   49 408  1  1 -2.89e-02 4.40  2000 1.26e+01 3.37e-01 4.54e-01 -16.19 46.62 
SDSS J090646.98+174046.8 1.581                                                     12582  2  3  3174   154  204  46  1  1 -2.74e-02 3.94 12952  1  1 1917    1    1 1.29e+01 1.00e+00 1.00e+00  1.73e-01 2.88 16988  2  2 3348   41   54 482  1  1 -3.31e-01 4.56  7000 3.81e+01 7.52e-01 1.01e+00 -15.94 46.39 
SDSS J090709.89+250620.8 3.316 12089  1  2  2538   71   94 26  1  1 -6.72e-01 4.63 21006  1  1  3498    40   52  88  1  2 -2.28e-01 4.30 21623  6  7 1197  251  332 2.48e+01 2.12e+00 2.80e+00 -2.34e-01 3.47                                                      1600 5.71e+00 3.73e-01 5.03e-01 -16.53 46.81 
SDSS J090710.36+430000.2 2.193                                                     15580  3  4  3136   187  248  59  3  3  1.01e-01 3.60 15990  1  1 1204    1    1 1.22e+01 1.00e+00 1.00e+00  6.17e-01 3.21 21032  1  1 3185   29   38 477  6  4  7.31e-03 4.56  2000 7.07e+01 1.03e+00 1.38e+00 -16.15 46.62 
SDSS J091054.17+375914.9 2.163  8860  3  4  3557  436  576 32  3  4 -6.73e-01 3.26 15389  3  4  3560   120  159  69  1  1  4.56e-02 3.29 15838  1  1 1796    1    1 1.75e+01 1.00e+00 1.00e+00 -3.99e-01 2.60 20774  1  1 3421   23   30 465  1  1  1.35e-01 4.31  2000 2.31e+01 1.03e+00 1.38e+00 -16.38 46.37 
SDSS J091118.02+202254.7 3.209 11830  9 12  3025  472  625 17  9 12 -3.52e-01 3.55 20542 32 42  6356   734  971  64  5  6  1.34e-01 2.59 21074  1  1 2825    1    1 2.12e+01 1.00e+00 1.00e+00  8.71e-02 2.31                                                      2000 2.09e+01 4.49e+00 6.05e+00 -16.86 46.44 
SDSS J091301.01+422344.7 2.314                                                     16125  2  2  4512   114  150  81  1  1  4.29e-02 3.27 16592  1  1 1795    1    1 4.14e+01 1.00e+00 1.00e+00 -4.97e-01 2.66 21787  1  1 2963   37   49 640  1  1  1.13e-01 4.34  7000 3.76e+01 5.03e-01 6.78e-01 -16.34 46.50 
SDSS J091328.23+394443.9 1.587                                                     12551  5  6  2543   307  406  39  3  4 -5.69e-01 2.77 12954  1  1 1289    1    1 1.14e+01 1.00e+00 1.00e+00 -1.92e-02 2.97 16956  2  3 2661   53   70 436  1  1 -3.93e-01 3.65  2000 4.47e+01 3.29e+00 4.44e+00 -16.31 46.02 
SDSS J091425.72+504854.9 2.369                                                     16365  3  4  4584    93  123  64  3  4 -1.14e-01 4.57 16863  5  7 1258  126  167 8.46e+00 6.98e-01 9.24e-01 -3.84e-01 2.57 22102  1  1 4455   45   59 539  1  1 -2.00e-01 4.22  2100 4.50e+01 1.14e+00 1.54e+00 -16.56 46.32 
SDSS J091716.79+461435.3 1.625                                                     12782 25 34  5571  1569 2076  19  3  4 -1.70e-01 2.67 13142  1  1  778    1    1 3.08e+01 1.00e+00 1.00e+00 -1.44e-01 4.11 17239 44 58 9624 2051 2714 409  1  1 -3.43e-02 3.06  2100 1.39e-07 1.31e-06 1.76e-06 -16.06 46.31 
SDSS J091941.26+253537.7 2.266  9157  9 12  6096  220  291 28  1  1  8.29e-02 2.73 15901  4  6  6110   176  232  51  1  1 -1.23e-01 2.91 16348  1  1 1917    1    1 1.78e+01 1.00e+00 1.00e+00 -6.77e-01 3.20 21444  1  2 5919   45   59 553  1  1 -1.02e-01 4.21  7000 6.11e+00 1.46e-01 1.97e-01 -16.54 46.28 
SDSS J092216.04+160526.4 2.371                                                     16407  3  4  3026    84  111  58  1  1  7.44e-02 3.45 16875  1  1 1796    1    1 1.16e+01 1.00e+00 1.00e+00 -2.26e-01 2.90 22163  2  3 2745   26   35 493  1  1  2.07e-02 4.21  5000 1.39e+01 2.51e-01 3.39e-01 -16.51 46.37 
SDSS J092325.25+453222.2 3.473 12524  2  2  2702   64   84 11  1  1  8.42e-03 4.08 21783  1  1  3754    86  113  48  1  1  1.58e-02 3.33 22409 19 25 2334  470  622 1.40e+01 1.13e+00 1.50e+00 -2.38e-01 2.92                                                     10000 1.21e+01 3.66e-01 4.94e-01 -16.72 46.67 
SDSS J092456.66+305354.7 3.448 12431  4  5  3970  262  346 25 31 25 -1.53e-01 3.26 21639  3  5  3628   149  198  64  1  2 -2.75e-03 3.17 22272 36 48 3120  954 1263 6.99e+00 3.10e+00 4.10e+00  4.96e-02 2.18                                                      1300 1.84e+01 6.92e-01 9.34e-01 -16.70 46.70 
SDSS J092523.24+214119.8 2.361                                                     16356  1  2  3133    86  114 111  1  2 -1.52e-01 3.61 16827  1  1 1377    1    1 2.82e+01 1.00e+00 1.00e+00 -5.47e-01 3.05 22079  1  1 3113   18   24 559  1  1 -1.23e-01 4.92  2000 3.81e+01 2.47e-01 3.33e-01 -16.65 46.22 
SDSS J092555.05+490338.2 2.340                                                     16214  4  5  6598    70   93  62  1  2  7.19e-02 2.82 16725  1  1 1138    1    1 2.63e+01 1.00e+00 1.00e+00 -6.67e-01 3.11 21913  4  5 5558   74   98 490  1  1  8.84e-03 4.03  2000 2.61e+01 5.39e-01 7.27e-01 -16.52 46.34 
SDSS J092942.97+064604.1 1.632                                                     12794 14 18  5009   322  426  92  7 10 -5.02e-02 3.89                            1.70e-07 1.00e+00 1.00e+00                17224 17 23 4262 1726 2284 288  2  2  2.62e-01 3.64  4100 4.50e+01 1.23e+00 1.66e+00 -16.13 46.23 
SDSS J093251.98+023727.0 2.170  8874 12 15  4288  910 1204 15 21 15 -4.22e-01 2.93 15421  3  5  5988   113  150  51  1  1 -1.75e-01 2.89 15877  1  1 1917    1    1 9.76e+00 1.00e+00 1.00e+00  2.62e-02 2.43 20809  1  1 4786   21   27 391  1  1 -2.23e-01 4.68  7000 3.84e+01 6.43e-01 8.67e-01 -16.28 46.47 
SDSS J093533.88+235720.5 2.304  9249  6  8  4658  361  477 32  7  9 -1.08e-02 3.02 16084 10 13  6736    82  108  93  2  3  1.65e-01 2.83 16543  1  1 1675    1    1 2.76e+01 1.00e+00 1.00e+00 -4.59e-01 2.78 21680  1  2 4990   40   52 673  1  1  3.24e-02 4.01  5000 1.20e+01 1.56e-08 2.11e-08 -16.50 46.34 
SDSS J094140.16+325703.2 3.449 12365  2  2  3192   81  107 21  1  1 -7.28e-01 3.75 21694  4  5  4034   196  260  52  1  1  7.68e-02 3.25 22274  1  1 2580    1    1 9.58e+00 1.00e+00 1.00e+00  3.12e-02 2.40                                                      2000 3.61e+01 1.01e+00 1.36e+00 -16.52 46.87 
SDSS J094214.40+034100.3 1.581                                                     12571  1  1  5190   154  204  52  2  2  1.57e-01 2.56 12923  1  1  599    1    1 2.01e+01 1.00e+00 1.00e+00 -3.23e-01 3.38 16929  2  3 2500   68   89 404  1  1  5.16e-02 3.32  5000 3.34e+01 1.78e+00 2.40e+00 -16.19 46.14 
SDSS J094328.94+140415.6 2.408                                                     16585  1  1  5940   640  846  53  5  6  3.28e-03 3.01                            1.03e-08 1.00e+00 1.00e+00                22424  3  4 4811   42   55 621  1  1 -4.02e-02 4.32  1300 4.44e+01 1.35e+00 1.82e+00 -16.34 46.55 
SDSS J094347.02+690818.4 1.599                                                     12694 34 45  6247   131  173  65  2  2  2.92e-01 2.91 13013  1  1  931    1    1 8.20e+00 1.00e+00 1.00e+00 -1.18e-01 3.45 17089  1  2 5088   40   53 474  1  1  5.45e-01 4.12  4300 3.89e+01 2.36e+00 3.18e+00 -16.10 46.24 
SDSS J094427.27+614424.6 2.338                                                     16228  5  7  4898  2279 3015  79  2  3 -4.51e-03 3.22 16725  5  7 1795  186  246 3.84e+01 1.82e+00 2.41e+00 -2.29e-01 3.01 21896  3  4 3372   36   48 514  1  1 -5.81e-03 3.56 10000 2.41e+01 4.40e-01 5.94e-01 -16.44 46.41 
SDSS J094602.31+274407.0 2.488                                                     16920  8 11  3833   290  384  22  1  1 -5.88e-01 3.42 17466  1  1  318    1    1 2.32e+00 1.00e+00 1.00e+00 -9.62e-04 2.74 22869  1  1 4241   54   71 375  1  1 -2.50e-01 3.98  2300 3.63e+01 1.13e+00 1.53e+00 -16.18 46.75 
SDSS J094637.83-012411.5 2.215                                                     15659  2  3  3366   170  225  56  1  1  3.82e-02 3.46 16096  3  4 1377   92  122 6.46e+00 1.00e+00 1.00e+00  7.61e-01 3.73 21139  1  1 2952   32   42 409  1  1  1.20e-01 4.18 10000 1.14e+01 2.51e-01 3.39e-01 -16.26 46.52 
SDSS J094646.94+392719.0 2.230  9038  3  4  4481  376  498 19  1  1 -3.58e-01 3.07 15711  4  5  5214   185  245  51  1  1 -4.32e-01 3.04                            4.89e-08 1.00e+00 1.00e+00                21212  2  2 4104   51   68 417  1  1 -3.64e-01 4.06  2000 5.62e+01 1.59e+00 2.15e+00 -16.42 46.37 
SDSS J094648.59+171827.7 2.298  9241  1  2  3065  102  134 27  1  1 -7.27e-01 4.28 16038  3  4  4627    56   74  80  1  1 -2.81e-02 3.31 16513  1  1  599    1    1 1.13e+01 1.00e+00 1.00e+00 -5.95e-01 3.74 21651  3  4 3682   15   19 486  1  1 -9.72e-02 4.53  7000 1.35e+01 1.07e-15 6.94e-16 -16.40 46.43 
SDSS J094902.38+531241.5 1.609                                                     12702  1  2  4345   121  161  64  1  2  2.59e-01 3.87 13065  1  1 1139    1    1 4.06e+00 1.00e+00 1.00e+00  9.15e-01 3.40 17160  2  3 3080   51   68 425  1  1 -1.49e-01 3.93  2000 4.81e+01 7.58e-01 1.02e+00 -16.16 46.19 
SDSS J095047.45+194446.1 1.573                                                     12514  5  7  4163   476  630  77  9 12  2.52e-02 3.79 12856  2  3  900   71   94 1.33e+01 1.00e+00 1.00e+00 -4.06e-01 3.07 16880  1  1 3492   30   40 468  1  1  3.68e-01 4.37  1300 1.65e+00 3.38e+00 4.56e+00 -16.17 46.16 
SDSS J095058.76+263424.6 2.404                                                     16562  3  3  3550   153  202  49  1  2  1.04e-01 3.60 17042  1  1  359    1    1 1.09e+01 1.00e+00 1.00e+00 -7.20e-03 3.39 22365  1  1 3519   25   33 375  3  1 -1.42e-01 4.39  3700 3.56e+01 9.77e-01 1.32e+00 -16.39 46.50 
SDSS J095327.95+322551.5 1.584                                                     12564  1  1  4183    53   70 105  1  1  7.07e-02 3.76 12931  1  1 1197    1    1 2.14e+01 1.00e+00 1.00e+00 -2.26e-01 3.14 16955  2  3 3487   14   18 699  1  1  1.69e-02 4.94  2000 2.66e+01 8.44e-01 1.14e+00 -15.91 46.41 
SDSS J095330.36+353223.1 2.389                                                     16475  4  6  4235   281  372 113  3  5 -5.84e-02 3.43                            4.63e-08 1.00e+00 1.00e+00                22271  1  1 2895   52   69 401  1  1 -5.20e-01 4.23  3000 5.86e+01 6.49e-01 8.75e-01 -16.50 46.39 
SDSS J095544.25+182546.9 3.485 12545  5  7  2540  126  166 14  1  1  7.51e-01 4.18 21800  2  3  3151   113  150  61  1  2  1.66e-01 3.47 22455  1  1 1922    1    1 1.45e+01 1.00e+00 1.00e+00 -3.39e-01 3.14                                                      4000 1.33e+01 3.14e-15 8.56e-16 -16.66 46.74 
SDSS J095555.68+351652.6 1.616                                                     12716 23 30  6595  2842 3760  58  3  4  3.78e-02 2.88 13100  1  1  419   33   44 1.81e+01 9.58e-01 1.27e+00 -9.45e-01 4.57 17164  3  4 4621  175  232 266  1  1  6.47e-03 3.25  8400 4.30e+01 1.24e+00 1.67e+00 -16.10 46.26 
SDSS J095707.82+184739.9 2.370                                                     16423  4  5  2732   243  322  31  1  1 -1.52e-02 3.23 16873  1  1 1380    1    1 1.63e+00 1.00e+00 1.00e+00  2.48e-03 2.57 22169  1  1 3096   39   52 482  1  1 -1.43e-01 4.30  1300 2.46e+01 1.37e+00 1.84e+00 -16.36 46.53 
SDSS J095746.75+565800.7 1.576                                                     12568  6  8  2613   364  481  26  4  5 -9.41e-01 3.99 12898  1  1  321    1    1 1.60e+00 1.00e+00 1.00e+00 -4.64e-02 3.56 16955 12 16 3286  107  142 483  1  1 -1.73e-01 4.19  3700 6.11e+01 6.55e-01 8.83e-01 -15.93 46.39 
SDSS J095823.07+371218.3 2.282  9187  2  3  3570  216  286 21  1  1 -5.71e-01 3.45 15953  2  3  3566   106  141  38  1  1  2.96e-02 3.43                            4.93e-08 1.00e+00 1.00e+00                21554  1  1 3163   32   43 309  1  1 -3.82e-02 4.31  4700 3.49e+01 6.73e-01 9.07e-01 -16.36 46.47 
SDSS J095852.19+120245.0 3.307 12057  2  2  3762  100  132 15  1  1 -6.10e-01 4.50 20947  3  4  4417   136  180  44  1  1  6.10e-02 3.30 21567  9 12 1913  269  356 1.60e+01 1.11e+00 1.46e+00 -1.70e-01 3.08                                                     10000 1.11e+01 3.37e-01 4.54e-01 -16.57 46.76 
SDSS J100212.63+520800.2 1.619                                                     12742  3  4  3123   220  291  77  2  3  9.98e-02 3.30 13111  1  1 1195    1    1 2.86e+01 1.00e+00 1.00e+00 -5.88e-01 2.63 17194  1  1 3039   48   64 494  1  1  1.29e-01 4.70  2000 3.46e+01 2.38e+00 3.21e+00 -16.15 46.21 
SDSS J100610.55+370513.8 3.202 11766  5  7  2969  687  909 21  2  3 -5.55e-02 3.49 20394 17 23  5601   547  724  72  3  4  3.69e-01 2.92 21041  1  1  674    1    1 2.04e+01 1.00e+00 1.00e+00 -2.38e-01 3.34                                                      7000 5.12e+01 8.56e-16 8.84e-17 -16.51 46.78 
SDSS J100653.26+011938.7 2.303                                                     16034  7  9  5850   302  400  62  1  2  1.67e-01 2.98 16539  1  1 1735    1    1 2.07e+01 1.00e+00 1.00e+00 -4.08e-01 2.76 21706  1  1 3990   34   45 617  1  1 -1.55e-01 4.42  7000 4.63e+01 1.22e+00 1.64e+00 -16.44 46.40 
SDSS J100850.06-023831.6 2.272                                                     15919  3  4  2997   110  145  45  1  2 -1.83e-01 4.40 16383  1  1 1495    1    1 1.43e+01 1.00e+00 1.00e+00 -3.68e-01 2.67 21478  2  3 3292   47   63 505  1  1 -6.81e-02 4.61  3100 2.79e+01 2.27e-01 3.06e-01 -16.50 46.31 
SDSS J101106.74+114759.4 2.249  9093  2  3  2095  123  162 13  1  1 -2.07e-01 3.07 15811  1  1  2275    53   70  76  1  1 -4.32e-03 4.08 16272  1  1 1377    1    1 2.91e+01 1.00e+00 1.00e+00 -1.50e-01 3.06 21344  1  1 2048   25   33 468  1  1  3.31e-02 4.27  5000 3.15e+01 2.64e-01 3.56e-01 -16.45 46.35 
SDSS J101211.44+330926.4 2.251  9104  2  2  2244  136  180 17  6  8  7.06e-01 5.10 15802  3  4  2908   362  479  48  1  2  1.25e-01 3.29 16280  1  1 1922    1    1 1.06e+01 1.00e+00 1.00e+00 -4.38e-01 4.13 21336  1  1 2643   49   65 526  1  1  1.12e-01 3.85  2000 1.31e+01 6.79e-24 6.30e-24 -16.65 46.15 
SDSS J101353.43+244916.4 1.634                                                     12827  1  2  4170    90  119  75  1  1  4.01e-02 3.48 13195  1  1 2572    1    1 2.37e+01 1.00e+00 1.00e+00 -9.29e-02 2.64 17314  1  1 3723   43   57 462  2  5 -1.30e-02 4.41  2000 1.80e+01 4.11e-01 5.54e-01 -15.47 46.91 
SDSS J101425.11+032003.7 2.165  8678  6  8  3920  768 1016 35 24 31  8.66e-03 3.41 15361  4  5  5309   380  503  59  2  2  4.33e-01 2.97 15849  1  1  419    1    1 2.93e+00 1.00e+00 1.00e+00 -3.40e-02 2.99 20772  1  1 3714   33   43 480  1  1 -8.42e-02 4.25  2000 4.76e+01 1.74e+00 2.35e+00 -16.18 46.56 
SDSS J101429.57+481938.4 1.569                                                     12504  1  2  2841   113  149  45  1  1 -9.36e-02 4.17 12862  1  1 2101    1    1 3.28e+00 1.00e+00 1.00e+00  4.18e-01 2.65 16891  1  1 2593   34   45 323  1  1 -5.71e-02 4.65  2000 4.50e+01 1.00e+00 1.35e+00 -15.96 46.36 
SDSS J101542.04+430455.6 2.417                                                     16664  3  4  3763   137  181  59  4  5 -3.44e-01 4.23 17101  5  7 2875  194  256 5.23e+00 1.00e+00 6.05e-01 -2.10e-02 2.69 22527  3  4 3315   46   61 348  1  1 -2.36e-01 4.63  2500 5.37e+01 1.81e+00 2.44e+00 -16.42 46.48 
SDSS J101724.26+333403.3 1.579                                                     12569  4  5  6689    55   73  89  1  2  1.85e-02 3.04 12912  1  1 1922    1    1 1.07e+01 1.00e+00 1.00e+00 -2.54e-01 2.66 16953  5  6 4953  112  148 522  1  1  8.50e-02 4.10  3600 5.32e+01 8.47e-01 1.14e+00 -16.09 46.24 
SDSS J102154.00+051646.3 3.448                                                     21621  4  5  5254   226  300  61  1  1  1.20e-01 3.21                            2.52e-08 1.00e+00 1.00e+00                                                                     2100 1.65e+01 8.73e-02 1.18e-01 -16.68 46.70 
SDSS J102537.69+211509.1 2.255                                                     15811  1  1  6420   185  245  55  1  1 -3.53e-02 3.04 16296  4  5  839  104  137 2.53e+01 1.87e+00 2.47e+00 -8.45e-01 3.64 21308  2  2 5987   33   44 506  1  1 -1.44e-01 4.07 10000 1.01e+01 3.46e-01 4.67e-01 -16.67 46.14 
SDSS J102731.49+541809.7 1.590                                                     12578 15 20  6892   415  549  38  2  3  2.69e-01 2.42 12966  1  1 3844    1    1 2.11e+00 1.00e+00 1.00e+00 -3.11e-01 2.68 16954  2  3 7878   88  116 488  1  1  7.76e-02 2.86  7000 2.90e+01 1.01e+00 1.37e+00 -16.03 46.31 
SDSS J102907.09+651024.6 2.170  8886 11 15  3228  267  353 12  1  1 -4.51e-02 2.47 15465  1  1  4545    86  113  70 29 38 -6.42e-02 3.16 15898  1  1 1611    1    1 4.73e+00 1.00e+00 1.00e+00  2.51e-02 1.81 20885  1  1 3898   16   22 436  1  1 -2.11e-01 3.98  2000 3.37e+01 6.05e-01 8.16e-01 -16.10 46.66 
SDSS J103209.78+385630.5 1.581                                                     12589  4  5  4281   184  243  50  1  1 -1.62e-01 2.56 12923  1  1 1858    1    1 7.81e+00 1.00e+00 1.00e+00 -2.13e-01 2.16 16995  2  3 3518   88  117 417  1  1 -3.33e-01 3.46  2000 5.79e+01 1.15e+00 1.55e+00 -16.05 46.28 
SDSS J103236.98+230554.1 2.378                                                     16422  3  4  3267   257  341  45  2  3 -1.80e-02 3.42 16905  2  3  659   95  126 1.93e+01 1.89e+00 2.50e+00 -1.09e+00 5.20 22184  1  1 3474   50   66 404  4  7  4.93e-02 3.89  1900 1.33e+01 7.60e-01 1.03e+00 -16.52 46.36 
SDSS J103246.19+323618.0 2.379                                                     16423  5  7  4755   249  330  36  1  1  4.28e-01 3.21                            9.51e-09 1.00e+00 1.00e+00                22191  1  1 4497   37   50 326  1  1  5.85e-02 4.19  2400 3.71e+01 6.68e-01 9.01e-01 -16.44 46.44 
SDSS J103405.73+463545.4 2.215  9012  5  7  5239  238  315 19  1  1 -6.98e-02 2.62 15618  4  5  6489   192  254  63  2  3  7.84e-02 2.38 16098 25 34  718  974  718 1.70e+01 1.24e+01 1.06e+01 -6.65e-01 2.41 21129  1  1 5707   33   44 429  1  1  1.44e-01 3.07  7300 2.63e+01 5.28e-01 7.12e-01 -16.34 46.44 
SDSS J103718.23+302509.1 2.288  9247  3  5  3105  295  391 26  5  7 -7.35e-01 2.81 16037  1  1  4724   123  163 100 57 76  1.83e-02 2.53 16465  1  1 3538    1    1 2.63e+01 1.00e+00 1.00e+00  3.31e-02 2.12 21694  1  1 3446   58   76 496  1  1 -9.58e-02 3.26  2800 4.01e+01 2.05e-10 2.77e-10 -16.44 46.39 
SDSS J104018.51+572448.1 3.411 12338  2  3  3377  108  143 17  1  1 -5.18e-01 3.36 21429  2  2  3984    87  115  48  1  1 -1.52e-02 3.31 22086 17 22  419  809  419 3.97e+00 1.60e+00 2.11e+00 -5.42e-01 2.35                                                      1300 2.11e+01 6.35e-01 8.56e-01 -16.62 46.75 
SDSS J104330.09+441051.5 2.216  9017  5  6  4705  284  376 23  1  1 -4.25e-01 2.66 15653  6  7  7222    71   94  54  1  1 -4.47e-04 2.14 16105  1  1 1912    1    1 5.35e+00 1.00e+00 1.00e+00 -1.72e-13 1.79 21142  3  3 5169   40   53 439  1  1 -6.93e-03 3.19  7000 3.36e+01 6.79e-01 9.15e-01 -16.27 46.51 
SDSS J104336.73+494707.6 2.195  8969  7 10  4414  468  619 27  1  1 -5.52e-02 2.80 15568  3  4  7025    52   69 106  1  2 -6.07e-02 2.46 15996  1  1 2155    1    1 1.83e+01 1.00e+00 1.00e+00  1.54e-02 2.15 21032  2  2 3985   28   37 417  1  1 -3.10e-01 3.27  7000 4.55e+01 2.07e+00 2.79e+00 -16.25 46.52 
SDSS J104621.57+483322.7 1.580                                                     12543  2  3  4222   417  552  39  1  2  3.72e-02 2.60                            9.78e-09 1.00e+00 1.00e+00                16954  1  2 3035   51   68 385  1  1 -1.88e-01 3.62  2800 6.02e+01 2.22e+00 2.99e+00 -16.17 46.15 
SDSS J104716.50+360654.0 2.290  9218  1  2  2302  146  194 27  1  2 -3.89e-01 3.65 16007  1  2  2975    65   86  66  1  1  1.48e-02 2.61 16475  1  1 1317    1    1 3.09e+01 1.00e+00 1.00e+00 -3.05e-01 2.39 21615  1  1 2368   29   39 437  1  1  2.62e-02 3.32  2400 1.52e+01 1.50e-12 2.03e-12 -16.49 46.34 
SDSS J104743.57+661830.5 2.166                                                     15446  2  2  7059    31   41  94  1  1 -1.08e-01 2.46 15852  1  1 1910    1    1 1.75e+01 1.00e+00 1.00e+00  1.14e-01 2.18 20862  2  3 5352   60   79 615  1  1 -1.17e-01 3.25  2000 3.74e+01 6.11e-01 8.24e-01 -16.23 46.53 
SDSS J104911.34+495113.6 1.606                                                     12678  2  3  2709   114  151  84  9 12  8.56e-02 3.41 13048  9 12  718  494  653 1.60e+01 4.22e+00 5.58e+00 -1.91e-01 3.81 17114  3  4 2517  158  210 518  1  1  4.41e-02 4.39  8100 1.86e+01 3.78e-01 5.10e-01 -15.62 46.73 
SDSS J104941.58+522348.9 2.364                                                     16368  7  9  5663   391  517  97  2  3  6.92e-02 3.03 16866 17 23 2152  595  787 3.99e+01 5.76e+00 7.62e+00 -1.98e-01 2.90 22127  1  1 4919   24   31 716  1  1 -1.13e-01 5.14 10000 2.08e+01 9.93e-01 1.34e+00 -16.62 46.27 
SDSS J105045.72+544719.2 2.173                                                     15418  3  4  4781   236  313  74  3  4  5.09e-02 2.89 15887 24 32  659  679  659 3.03e+01 1.33e+01 1.76e+01 -5.92e-01 2.74 20818  1  1 4283   30   40 441  2  2 -9.89e-02 3.73  1300 1.45e+01 4.15e-01 5.59e-01 -16.10 46.66 
SDSS J105902.04+580848.6 2.248  9094  3  4  2692  205  272 12  6  8 -9.62e-02 2.57 15798  1  2  2804    77  101  62  1  1  8.70e-03 2.76 16263  1  1 1922    1    1 1.74e+01 1.00e+00 1.00e+00 -4.89e-01 2.12 21326  1  1 2995   20   26 436  1  1 -1.49e-02 3.60  2000 1.31e+01 1.71e-01 2.30e-01 -16.44 46.37 
SDSS J105926.43+062227.4 2.198                                                     15576 10 14  6361   562  744  79  4  5  1.20e-01 3.69 16011  1  1 3024    1    1 2.20e+01 1.00e+00 1.00e+00 -1.48e-02 2.92 21066  1  2 5906   45   60 461  1  1 -7.41e-02 4.73  6000 7.66e+01 1.93e+00 2.61e+00 -16.05 46.72 
SDSS J110148.85+054815.5 1.584                                                     12584  1  1  7944   457  605  48  1  2 -2.19e-02 3.27 12936  6  9 3473  249  329 1.69e+01 5.49e-01 7.26e-01  2.17e-04 2.83 17005  3  4 6876  146  193 469  1  1 -8.47e-02 4.14  9100 1.71e+01 1.12e+00 1.52e+00 -15.95 46.38 
SDSS J110516.68+200013.7 2.357                                                     16336  5  7  5039   305  404  65  1  1  1.20e-01 2.39 16820  1  1 2395    1    1 3.31e+01 1.00e+00 1.00e+00 -3.29e-02 2.29 22092  1  1 4195   24   32 496  1  1  4.34e-02 3.27  5000 1.03e+01 9.01e-01 1.22e+00 -16.49 46.38 
SDSS J110735.58+642008.6 2.325                                                     16165  2  2  2937   136  181  71  2  2  8.55e-03 3.69 16647  1  1 1018   66   87 1.50e+01 5.07e-01 6.71e-01 -4.56e-01 3.89 21827  1  1 3116   17   23 513  1  1 -2.67e-01 5.17 10000 4.55e+01 1.72e+00 2.32e+00 -16.45 46.40 
SDSS J110810.87+014140.7 1.605                                                     12712 17 22  4784   839 1109  42  3  5 -3.47e-01 2.51 13065  1  1 1859    1    1 4.73e+00 1.00e+00 1.00e+00 -2.17e-14 1.79 17135  5  7 4198  200  264 293  1  1 -1.29e-01 3.57  2000 3.14e+01 8.74e-01 1.18e+00 -16.03 46.33 
SDSS J111119.10+133603.8 3.478                                                     21774 14 19  6936   129  171  68  2  2  2.44e-01 2.66 22420  1  1 2759    1    1 1.20e+01 1.00e+00 1.00e+00  9.83e-02 2.40                                                      7000 2.25e+01 1.59e-01 2.15e-01 -16.46 46.94 
SDSS J111313.29+102212.4 2.259  9124  7 10  4976  609  806 25  5  6  4.57e-04 2.68 15852  2  2  4752   144  190  81  1  1  4.88e-02 2.76                            6.40e-09 1.00e+00 1.00e+00                21412  1  1 4538   34   45 435  1  1 -1.37e-01 3.32  2900 4.16e+01 7.62e-01 1.03e+00 -16.23 46.58 
SDSS J111352.53+104041.9 1.609                                                     12671  7 10  6068   760 1005  26  1  2 -8.74e-02 2.77 13062  1  1 1675    1    1 4.91e+00 1.00e+00 1.00e+00 -5.54e-01 2.64 17116  3  4 5218  188  248 213  4  1 -7.02e-02 3.33  3400 5.38e+00 5.96e-02 8.04e-02 -15.96 46.39 
SDSS J111850.02+351311.7 2.175                                                     15433  4  5  3664   208  275  62  3  3  2.51e-01 2.55                            9.96e-09 1.00e+00 1.00e+00                20832  1  1 2827   30   40 336  1  1 -7.08e-02 3.48  1300 4.79e+01 1.74e+00 2.35e+00 -16.25 46.51 
SDSS J111920.98+232539.4 2.289                                                     15985  3  4  3901   126  167  46  1  1  1.88e-01 2.22 16468  1  1 1557    1    1 2.82e+01 1.00e+00 1.00e+00 -1.80e-01 2.35 21599  1  1 3947   25   33 425  1  1  1.84e-01 3.19  5400 9.51e+00 1.25e-15 7.39e-15 -16.48 46.35 
SDSS J112127.79+254758.9 1.601                                                     12646  6  8  4700  1591 2105  77  1  2  7.23e-02 3.41 13026  1  2  898   77  102 3.92e+01 1.26e+00 1.67e+00 -3.95e-01 3.46 17057  2  3 4294   48   63 513  1  1 -1.26e-01 4.01 10000 4.36e+00 2.00e-01 2.70e-01 -15.95 46.39 
SDSS J112726.81+601020.2 2.162                                                     15372  3  3  4168   335  443  56  2  2  2.65e-02 3.20 15830  1  1 2313    1    1 1.27e+01 1.00e+00 1.00e+00  2.79e-01 3.52 20767  2  2 3437   25   34 404  1  1  1.46e-01 4.73  7000 6.53e+01 9.71e-01 1.31e+00 -16.30 46.44 
SDSS J112938.46+440325.0 2.212                                                     15613  1  2  3267   117  154 128  4  5 -4.38e-02 3.83 16082  3  4  659  118  156 4.60e+01 3.69e+00 4.88e+00 -4.93e-01 3.48 21089  1  1 2183   36   47 700  1  1 -7.13e-02 4.11  1700 7.09e+00 4.49e-02 6.06e-02 -16.17 46.62 
SDSS J113048.45+225206.6 2.364                                                     16422  1  1  5358   213  282  34 11 15 -3.72e-04 1.80 16843 33 44 3119 7805 3119 1.09e+01 1.87e+01 1.09e+01  6.75e-03 1.79 22168  1  1 3888   19   25 389  1  1  1.61e-01 3.45  8300 9.90e+00 9.31e-15 7.59e-15 -16.48 46.39 
SDSS J113330.17+144758.8 3.242 11652  3  5  4151  216  286 25  1  1 -2.00e-01 3.63 20679  4  5  4629   188  249  68  3  4 -2.48e-02 3.72 21218 29 39 2158  779 1031 9.39e+00 1.82e+00 2.41e+00 -3.11e-04 2.92                                                      2900 3.53e+01 2.08e+00 2.80e+00 -16.66 46.65 
SDSS J113621.05+005021.2 3.428 12403  2  2  2798  159  211 29  1  1 -1.09e-02 2.94 21525  2  3  5139    99  132  72  1  2  2.84e-02 2.23 22171 39 51 1377 9267 1377 2.67e+01 4.57e+01 2.45e+01 -2.64e-01 2.43                                                      8300 1.39e+01 4.38e-01 5.91e-01 -16.55 46.84 
SDSS J113740.61+630256.9 2.323                                                     16128 11 15  7995   311  411  59  2  2 -2.01e-01 3.55 16640  1  1  757    1    1 3.73e+00 1.00e+00 1.00e+00 -5.78e-01 2.77 21759  1  1 6841   32   42 524  1  1 -1.55e-02 4.51  6600 2.29e+01 4.91e-01 6.63e-01 -16.44 46.41 
SDSS J113924.64+332436.9 2.315                                                     16091 10 13  5454   434  574  41  1  2  2.53e-01 3.05 16596  1  1 1672    1    1 1.45e+00 1.00e+00 1.00e+00 -4.47e-04 2.62 21760  2  3 3672   41   54 306  1  2 -1.50e-01 4.21  4000 5.99e+01 1.93e+00 2.60e+00 -16.53 46.31 
SDSS J114212.25+233250.5 1.594                                                     12652  2  2  3518   129  171  53  3  5 -1.59e-01 4.19 12971  1  1 2098    1    1 5.48e+00 1.00e+00 1.00e+00 -6.70e-03 3.44 17093  1  1 3214   40   54 328  1  1 -1.32e-01 4.66  1800 3.81e+01 8.59e-01 1.16e+00 -15.99 46.35 
SDSS J114323.71+193448.0 3.350 12179  3  3  3227   94  124 28  1  1 -1.52e-01 3.06 21183  2  2  5003   106  140  77  1  1 -4.15e-02 2.17 21779  1  1 2750    1    1 4.04e+01 1.00e+00 1.00e+00 -2.02e-01 2.20                                                      2000 1.75e+01 7.32e-01 9.87e-01 -16.57 46.78 
SDSS J114350.30+362911.3 2.352                                                     16319  4  5  4090   202  267  48  2  2  1.18e-01 3.59 16792  3  4  778  121  160 1.95e+01 1.94e+00 2.57e+00 -6.22e-01 3.30 22025  1  1 3965   30   40 418  1  1  1.43e-01 4.56  1900 1.29e+01 6.17e-01 8.32e-01 -16.42 46.44 
SDSS J114705.24+083900.6 1.601                                                     12648  1  1  4778   378  501  52  2  2  1.84e-01 3.11 13033  1  1  959   47   62 3.59e+01 9.19e-01 1.22e+00 -3.45e-01 3.01 17083  2  3 4185   34   45 407  1  1  1.59e-01 4.77  1300 3.56e+00 4.54e-01 6.13e-01 -15.84 46.51 
SDSS J114711.78+084029.6 2.332                                                     16198  3  4  3396   148  195  43  1  1 -1.39e-01 2.10                            1.13e-09 1.00e+00 1.00e+00                21864  1  1 3327   57   75 440  1  1 -3.21e-01 3.04  2800 5.02e+01 7.28e-01 9.82e-01 -16.39 46.46 
SDSS J114738.35+301717.5 3.358 12197  7  9  3633  196  259 22  3  4 -1.17e-01 2.49 21182  6  8  4430   534  707  46  3  4  9.73e-04 2.13                            3.30e-08 1.00e+00 1.00e+00                                                                     2000 2.87e+01 1.19e+00 1.60e+00 -16.61 46.74 
SDSS J114902.70+144328.0 2.204                                                     15599  2  2  4461    74   97 105  1  2 -7.86e-02 3.98 16045  1  1 1200    1    1 7.25e+00 1.00e+00 1.00e+00 -5.90e-01 2.72 21053  3  4 4062   32   42 571  1  1  2.09e-01 4.45  4000 2.61e+01 8.15e-01 1.10e+00 -16.26 46.51 
SDSS J114907.15+004104.3 2.301                                                     16095  5  7  5920   311  412  66  3  4 -3.15e-01 3.16 16529  1  1  811    1    1 4.27e+00 1.00e+00 1.00e+00  8.29e-01 3.53 21728  1  1 4760   40   52 458  1  1 -2.71e-01 3.92  2000 4.10e+01 1.95e+00 2.63e+00 -16.34 46.50 
SDSS J114927.90+432727.9 3.331 12121  2  3  2983  143  190 14  1  1 -9.67e-01 3.98 21056  4  5  6459   297  393  86  1  1  3.52e-01 3.16                            5.01e-08 1.00e+00 1.00e+00                                                                     2000 1.65e+01 1.77e+00 2.39e+00 -16.57 46.76 
SDSS J115747.99+272459.6 2.216  9018  5  7  2584  479  634 13  1  2 -3.94e-01 3.67 15699  4  5  3896   238  314  67  2  3 -1.79e-01 3.80 16102  1  1 1288    1    1 1.19e+01 1.00e+00 1.00e+00 -7.90e-04 2.80 21190  1  1 4196   45   59 479  1  1 -1.17e-01 3.91  2000 3.74e+01 1.78e+00 2.40e+00 -16.16 46.63 
SDSS J121314.03+080703.6 2.391  9498  2  3  1967  253  334 20  2  3 -4.71e-02 3.35 16502  4  6  3761   308  408  51  5  7 -5.14e-02 3.28 16978  1  1 3538    1    1 3.00e+01 1.00e+00 1.00e+00  3.87e-01 2.81 22278  2  3 3261   43   57 302  1  1 -3.57e-01 4.75  4200 4.13e+01 8.41e-01 1.13e+00 -16.44 46.44 
SDSS J121404.10+330945.6 1.609                                                     12708  2  3  3757   116  153  83  1  2  7.07e-03 3.23 13065  1  1  778    1    1 5.05e+01 1.00e+00 1.00e+00 -6.04e-01 3.60 17140  1  1 3158   34   46 501  6  3 -1.51e-01 4.29  7000 2.14e+01 1.13e-01 1.53e-01 -15.93 46.41 
SDSS J121423.01+024252.8 2.223                                                     15706  3  5  4253   255  338  42  1  2 -1.24e-01 2.44 16139  1  1  319    1    1 1.22e-06 1.00e+00 1.00e+00 -1.21e-02 2.57 21208  1  1 2876   32   43 327  1  1 -3.48e-01 3.33  3200 4.01e+01 1.15e+00 1.55e+00 -16.33 46.47 
SDSS J121519.42+424851.0 2.311  9276  2  3  2640  174  230 17 11 15 -7.43e-01 3.54 16133  3  4  3345    70   93  76  3  4 -2.02e-02 2.75 16587  1  1 1977    1    1 1.85e+01 1.00e+00 1.00e+00 -1.25e-01 2.13 21766  1  1 3098   26   34 482  1  1 -4.08e-02 3.44  2400 2.08e+01 3.62e-01 4.88e-01 -16.45 46.40 
SDSS J121736.65+515510.3 2.224  9036  2  3  2481  191  253 14  1  1 -3.87e-01 4.39 15674  1  2  4863   113  150  66  1  1  2.25e-02 2.56 16144  1  1 1198    1    1 2.69e+01 1.00e+00 1.00e+00 -5.68e-01 2.76 21179  3  3 3856   63   84 503  1  1  1.03e-02 3.31  7000 9.17e+00 5.89e-16 1.79e-14 -16.13 46.66 
SDSS J121810.98+241410.9 2.380                                                     16473  3  5  3981   163  216  46  2  3 -3.81e-02 3.58 16925  1  1 2633    1    1 1.24e+01 1.00e+00 1.00e+00 -9.94e-02 2.49 22226  1  1 3630   23   30 387  1  1 -2.08e-01 4.24  7000 1.90e+01 6.96e-01 9.38e-01 -16.16 46.73 
SDSS J122046.05+455442.1 2.219                                                     15646  4  5  4295   231  305  41  1  2 -4.01e-02 2.74                            4.75e-08 1.00e+00 1.00e+00                21133  2  3 4021   41   54 376  1  1 -2.25e-01 3.38  2000 2.47e+01 5.36e-01 7.23e-01 -16.00 46.79 
SDSS J122343.15+503753.4 3.504 12515  2  3  2366  116  154 11  1  1 -9.06e-01 5.09 21892  4  5  4647   177  234  51  1  2 -2.32e-01 3.43 22554  1  1 2094    1    1 1.04e+01 1.00e+00 1.00e+00 -3.63e-01 2.47                                                      2200 1.59e+01 1.13e-14 2.14e-16 -16.56 46.85 
SDSS J122709.48+310749.3 2.219                                                     15646  4  6  5057   263  348  43  1  1 -2.00e-01 3.30                            1.19e-10 1.00e+00 1.00e+00                21137  2  3 3192   56   74 257  1  1 -1.48e-01 3.61  7000 2.55e+01 4.68e-01 6.31e-01 -16.22 46.57 
SDSS J122938.61+462430.5 2.145                                                     15357  3  4  4040   127  167  74  4  5 -6.93e-02 3.29 15747  1  1 2160    1    1 2.96e+01 1.00e+00 1.00e+00  4.45e-02 2.83 20757  2  3 3469   43   57 446  1  1  5.03e-02 4.28  5000 2.92e+01 5.29e-01 7.13e-01 -16.29 46.46 
SDSS J123514.64+462904.0 2.208  8976  4  6  3248  524  694 14  1  1 -2.60e-02 3.33 15613  2  3  5243   211  279 114  4  6 -4.50e-01 3.96 16068  7  9 2095   79  105 2.33e+01 1.09e+00 1.44e+00 -1.88e-01 2.93 21072  1  1 4196   32   42 400  6  7 -1.65e-01 4.58  6600 1.66e+01 3.75e-01 5.06e-01 -16.29 46.49 
SDSS J125150.45+114340.7 2.209                                                     15625  2  3  4635   130  172 109  2  3 -1.19e-01 4.27 16071  4  5 1317  362  479 4.24e+01 3.58e+00 4.74e+00 -2.39e-01 3.27 21103  2  2 4817   41   55 719  1  1  1.11e-01 5.19  1900 1.09e+01 7.51e-01 1.01e+00 -16.29 46.49 
SDSS J125159.90+500203.6 2.378                                                     16465  4  6  3365   208  276  61  3  4  8.21e-03 3.43 16915  1  1  419    1    1 1.83e+01 1.00e+00 1.00e+00  1.83e-01 3.37 22224  2  3 3248   20   27 487  1  1 -2.87e-01 4.70  7000 5.45e+01 1.96e+00 2.64e+00 -16.37 46.51 
SDSS J132845.00+510225.8 3.403 12320 13 17  3324  852 1127 24 23 24 -4.76e-01 2.74 21438  3  4  3821    78  103  51  1  1  1.04e-01 3.55 22046  1  1 2096    1    1 1.02e+01 1.00e+00 1.00e+00  1.38e-01 2.85                                                      2000 1.27e+01 3.03e-01 4.08e-01 -16.44 46.93 
SDSS J133342.56+123352.7 3.258 11974  3  4  4243  216  285 20  2  2 -5.96e-02 2.68 20811  5  7  4150   143  190  59  1  1  5.12e-02 2.23 21319  1  1 2645    1    1 1.11e+01 1.00e+00 1.00e+00 -2.17e-02 1.82                                                      2000 3.00e+01 8.11e-01 1.09e+00 -16.53 46.79 
SDSS J134341.99+255652.9 1.601                                                     12704  7  9 12197   561  742  57  3  3  1.39e-01 2.41 13021  1  1 1298    1    1 7.21e+00 1.00e+00 1.00e+00 -3.35e-02 2.61 17072  8 10 9934  196  259 342  1  1  1.36e-01 2.77  5000 2.22e+01 1.22e+00 1.65e+00 -15.75 46.60 
SDSS J135908.35+305830.8 2.316  9238  7  9  4657  660  873 20  2  2 -4.53e-01 3.01 16066  2  3  5795   121  160  54  1  1  2.70e-01 3.02 16606  1  1 1672    1    1 2.09e+00 1.00e+00 1.00e+00  5.13e-03 2.57 21737  2  3 4092   39   51 380  1  1 -1.26e-01 3.45  3000 3.51e+01 6.93e-01 9.35e-01 -16.34 46.50 
SDSS J140058.79+260619.4 2.363                                                     16361  1  1  2898   100  132  54  1  1  1.36e-02 3.46 16839  1  1 1736    1    1 9.75e+00 1.00e+00 1.00e+00 -4.50e-01 2.72 22097  3  4 3092   19   25 446  1  1  5.84e-02 4.33  2000 3.12e+01 5.40e-01 7.29e-01 -16.47 46.40 
SDSS J140704.43+273556.6 2.220  9038  8 10  4554  242  320 17  1  1 -3.17e-01 2.05 15684  4  5  6045   209  276  60  1  1  1.37e-01 3.19 16122  1  1 1882    1    1 7.08e+00 1.00e+00 1.00e+00  1.19e-02 2.53 21190  1  2 4367   33   43 361  1  1 -6.51e-02 4.30  2000 2.64e+01 8.45e-01 1.14e+00 -16.44 46.35 
SDSS J141028.14+135950.2 2.216                                                     15593  1  1  6555     1    1  43  2  3  1.16e-01 2.10 16100  1  1 2199    1    1 1.97e+01 1.00e+00 1.00e+00 -3.01e-01 2.40 21100  3  4 6428  126  167 600  1  1  2.11e-01 3.28  3100 3.52e+01 1.15e+00 1.55e+00 -16.12 46.67 
SDSS J141321.05+092204.8 3.316                                                     21018  3  4  4019    87  115  69  1  2 -5.97e-02 3.92 21596  1  2 2097  139  184 1.19e+01 1.00e+00 1.00e+00 -1.71e-02 3.44                                                      2300 2.24e+01 1.21e+00 1.62e+00 -16.44 46.90 
SDSS J141617.38+264906.1 2.320                                                     16134  9 12  5002   398  527  47  3  4 -1.96e-01 4.59 16622  1  1  354    1    1 2.38e+00 1.00e+00 1.00e+00 -2.45e-01 4.04 21792  3  4 4377   65   86 274  1  1 -1.73e-01 4.45  7000 2.14e+01 1.11e-01 1.50e-01 -16.31 46.53 
SDSS J141925.48+074953.5 2.391                                                     16542  3  4  5214   171  226  64  2  3 -2.67e-01 2.50 17004 32 42 2513  949 1255 1.10e+01 1.09e+01 9.29e+00 -2.94e-03 1.80 22316  3  3 3970   25   34 389  1  1 -1.41e-01 3.28  3900 4.10e+01 1.82e+00 2.45e+00 -16.34 46.55 
SDSS J141951.84+470901.3 2.311  9274  2  3  3344  169  224 23  1  1 -5.44e-01 3.99 16090  4  6  4938   349  462  42  1  1  3.56e-01 3.18 16576  1  1  898    1    1 1.23e+01 1.00e+00 1.00e+00 -4.00e-01 3.38 21751  3  4 3774   26   35 368  1  1 -9.23e-02 4.68  7000 2.93e+01 9.40e-01 1.27e+00 -16.07 46.76 
SDSS J142013.03+253403.9 2.235  9035  5  6  3232  187  247 15  1  1 -6.67e-01 3.14 15719  2  3  2820   173  228  36  2  3 -2.41e-01 2.33 16198 26 34  539 9151  539 6.31e+00 5.90e+00 5.33e+00  4.81e-02 2.08 21228  2  3 2995   32   42 301  1  1 -8.28e-02 3.38  3300 4.74e+01 1.22e+00 1.65e+00 -16.24 46.56 
SDSS J142435.97+421030.4 2.212                                                     15682  7  9  6177   184  244  49  1  2 -1.81e-01 2.71 16081  1  1 2161    1    1 9.49e+00 1.00e+00 1.00e+00 -1.41e-01 2.57 21177  2  3 5549   37   49 343  1  1  4.17e-02 4.57  2400 3.11e+01 1.05e+00 1.41e+00 -16.41 46.38 
SDSS J142500.24+494729.2 2.261                                                     15853  2  3  4134   128  169  58  1  2 -1.12e-01 3.73                            9.73e-09 1.00e+00 1.00e+00                21415  1  1 4043   32   42 343  1  1 -1.04e-01 4.27  3000 4.47e+01 1.66e+00 2.24e+00 -16.35 46.46 
SDSS J142502.62+274912.2 2.346                                                     16258 13 17  4436  2621 3468  47  2  2  1.63e-02 3.26 16753  3  4  539   35   47 3.53e+01 1.40e+00 1.86e+00 -3.45e-01 4.23 21963  2  3 4126  112  149 345  1  4  9.33e-03 3.21  3400 1.82e+00 9.20e-16 2.02e-15 -16.49 46.37 
SDSS J142543.32+540619.3 3.261 11900  2  3  3101  141  186 21  2  2 -8.59e-01 3.38 20692  4  5  4126   285  377  61  1  1 -4.66e-02 3.26 21334  1  1 2449    1    1 5.40e+00 1.00e+00 1.00e+00 -2.25e-01 2.52                                                      3000 2.73e+01 1.51e+00 2.03e+00 -16.40 46.91 
SDSS J142755.85-002951.1 3.365 11979  1  2  2122   59   78 24  1  1 -9.00e-01 4.89 21225  3  4  3142    61   81  72  1  2  7.31e-02 3.46 21862  6  8  958  262  346 2.54e+01 3.01e+00 3.98e+00 -3.15e-01 3.73                                                     10000 1.16e+01 2.49e-01 3.36e-01 -16.65 46.70 
SDSS J142903.03-014519.3 3.420 12389  3  4  4037  162  215 17  3  4 -6.29e-02 2.55 21534  3  4  5337   245  324  64  2  2 -3.55e-02 1.99 22131 38 50 1437 9977 1437 1.35e+01 2.42e+01 1.15e+01  3.46e-04 1.78                                                      1300 3.81e+01 1.67e+00 2.26e+00 -16.64 46.74 
SDSS J144624.29+173128.8 2.209                                                     15614  2  3  2938   266  352  47  1  2 -2.26e-02 3.19 16070  1  1 1461    1    1 4.90e+00 1.00e+00 1.00e+00 -9.17e-01 4.83 21076  2  3 2825   75   99 358  1  1  8.67e-02 3.51  2000 1.04e+01 1.82e-01 2.45e-01 -16.25 46.52 
SDSS J144706.81+212839.2 3.224 11823  3  4  2460  163  216 25  1  1 -7.32e-01 2.93 20499  1  2  6113   370  490  56  3  4 -4.46e-03 3.01 21137  1  1 1198  152  202 1.47e+01 1.20e+00 1.59e+00  1.70e-02 3.99                                                      3300 1.40e+01 1.62e+00 2.19e+00 -16.54 46.76 
SDSS J144948.62+123047.4 1.592                                                     12623  6  8  6505  2881 3812  58  8 11  9.19e-02 2.71 12978 15 20  599  717  599 3.33e+01 1.92e+01 2.54e+01 -7.15e-01 4.03 17024  4  6 7134   82  108 540  1  1 -1.02e-01 2.95  8000 5.17e+00 2.21e-15 3.24e-15 -16.00 46.34 
SDSS J145541.11-023751.0 1.612                                                     12710  6  8  4798   191  252  77  1  2  9.16e-03 2.99 13078  1  1  718    1    1 1.75e+01 1.00e+00 1.00e+00 -6.47e-01 4.44 17166  3  4 4324  122  162 435  1  1 -8.76e-02 4.97  7000 1.41e+01 3.64e-01 4.91e-01 -16.18 46.17 
SDSS J150205.58-024038.5 2.192  8992  2  3  3852  328  434 23  1  1 -2.21e-02 3.26 15604  1  1  4459   164  217  52  1  2 -3.56e-02 3.45 15984  1  1 1994    1    1 2.14e+01 1.00e+00 1.00e+00  3.81e-02 2.78 21101  2  3 4261   63   84 522  1  1 -1.62e-01 4.23  2000 3.10e+01 5.71e-01 7.70e-01 -16.31 46.48 
SDSS J150743.71+220928.8 3.230 11877  5  7  2899  238  315 23  6  8 -2.98e-01 3.85 20667  1  1  3764   120  159  95  2  3 -2.56e-01 4.05 21179 33 44 2874  990 1310 1.96e+01 5.02e+00 6.64e+00 -7.45e-03 2.78                                                      2600 5.79e+01 1.93e+00 2.60e+00 -16.65 46.65 
SDSS J151123.30+495101.2 2.397                                                     16510  5  6  6907   231  306  47  1  1  1.32e-02 2.35                            1.44e-08 1.00e+00 1.00e+00                22362  1  1 4627   66   88 472  1  1 -3.18e-01 3.06  4000 5.51e+01 8.42e-01 1.14e+00 -16.23 46.67 
SDSS J151341.89+463002.7 1.572                                                     12510  1  2  3937    63   83  51  1  2  7.05e-02 3.22 12877  1  1 1257    1    1 1.33e+01 1.00e+00 1.00e+00 -4.86e-01 2.96 16892  1  2 4094   39   51 366  1  1 -1.12e-02 4.82  2000 3.26e+01 5.25e-01 7.08e-01 -16.08 46.25 
SDSS J151507.82+612411.9 2.182                                                     15465  2  3  3663   158  209  74  5  7  5.25e-02 2.87 15932 19 25  479  685  479 2.59e+01 1.30e+01 1.45e+01 -6.18e-01 2.75 20883  2  3 2951   28   37 393  1  1  2.31e-01 3.54  8500 3.11e+01 7.83e-01 1.06e+00 -16.18 46.59 
SDSS J151727.68+133358.6 2.236  9010  3  4  3089  245  324 18  1  1 -4.93e-01 4.02 15761  4  5  4680   297  393  63  2  2  2.36e-02 3.09 16201  1  1 2869    1    1 1.24e+01 1.00e+00 1.00e+00 -8.08e-02 2.49 21260  1  1 3169   24   32 400  4  2  3.08e-03 4.51  7000 3.33e+01 1.02e+00 1.38e+00 -16.34 46.45 
SDSS J151733.09+435648.4 2.204  8937  3  4  3666  199  263 27 23 27  2.09e-02 4.27 15573  5  6  4715   175  232  49  1  1 -5.94e-02 3.18 16043  1  1 1672    1    1 1.57e+00 1.00e+00 1.00e+00 -2.82e-02 2.53 21022  2  3 4154   36   47 368  1  1  5.68e-02 4.47  5000 3.67e+01 9.33e-01 1.26e+00 -16.39 46.38 
SDSS J152929.55+230208.7 1.581                                                     12541  1  1  3536    60   79  68  1  2  6.98e-02 3.55 12923 20 26 1257  717  948 6.86e+00 4.79e+00 6.34e+00 -2.60e-01 1.88 16934  1  1 3521   41   55 401  1  1  6.31e-02 4.09  1800 4.02e+01 1.23e+00 1.66e+00 -16.01 46.32 
SDSS J153248.95+173900.8 2.350                                                     16274  6  8  7286   328  434  55  3  4 -7.72e-02 2.24 16773 29 39 1377 7381 1377 1.18e+01 8.17e+00 5.80e+00 -8.94e-03 1.79 21942  3  4 6741   63   83 529  1  1  7.41e-02 2.84  6000 2.31e+01 9.87e-01 1.33e+00 -16.44 46.42 
SDSS J154550.37+554346.2 2.159                                                     15379  1  1  3152     1    1 111  4  5 -1.38e-01 2.87 15818  1  1 1137    1    1 4.21e+01 1.00e+00 1.00e+00 -3.27e-01 2.80 20745  1  1 2654   53   71 479  1  1 -1.11e-01 3.83  2000 6.45e+00 1.84e-11 2.48e-11 -16.19 46.56 
SDSS J155355.10+375844.1 2.364                                                     16391  2  3  3307   209  277  77  2  3  8.21e-02 3.45 16842 22 30 3173  819 1083 2.03e+01 2.39e+00 3.16e+00 -7.38e-02 2.65 22126  1  1 2456   55   72 495  1  1 -4.71e-02 4.20 10000 2.59e+01 7.08e-01 9.54e-01 -16.57 46.31 
SDSS J160029.86+331806.9 1.594                                                     12584  3  3  7471   388  513  94  4  5  1.52e-01 2.66 12986 19 26  898 9351  898 3.12e+01 1.55e+01 1.73e+01 -3.44e-01 3.06 16987 16 21 6774  128  169 638  1  1 -1.23e-01 3.15  4300 1.38e+01 6.02e-01 8.12e-01 -16.09 46.25 
SDSS J160207.67+380743.0 1.581                                                     12598 16 22  7142  1856 2455  65 13 17  1.20e-01 3.12 12924  1  1 2340   92  122 2.40e+01 1.00e+00 5.65e-01  5.41e-01 3.48 16956  2  3 5555   93  123 441  1  1  1.71e-01 4.63  2300 2.89e+01 1.02e+00 1.38e+00 -15.62 46.72 
SDSS J160425.30+193929.1 3.296 12029  6  9  4139  189  250 19  1  1 -3.41e-01 2.35 20922  6  8  4439   518  685  46  1  2  1.53e-03 1.81                            1.21e-08 1.00e+00 1.00e+00                                                                     2500 2.78e+01 1.29e+00 1.75e+00 -16.63 46.71 
SDSS J160513.17+325829.9 2.280  9165  3  5  4281  193  255 21  1  1 -2.73e-01 3.22 15955  3  4  3460   105  139  64  1  1 -1.34e-01 3.64                            2.08e-08 1.00e+00 1.00e+00                21559  1  1 3232   42   56 506  1  1 -3.80e-01 4.59  3000 5.43e+01 7.87e-01 1.06e+00 -16.45 46.37 
SDSS J160552.97+292141.4 2.333                                                     16175  3  5  4345   169  224  87  3  4 -6.76e-02 3.77 16688  1  1  321    1    1 8.61e-06 1.00e+00 1.00e+00 -5.20e-01 3.84 21834  1  1 4161   45   60 550  1  1 -3.55e-02 4.41  3000 2.06e+01 1.17e-11 1.58e-11 -16.29 46.56 
SDSS J160637.57+173516.2 2.331                                                     16208  2  3  3337   150  199  65  4  6 -4.37e-01 4.41 16698  1  1 2153  532  704 7.25e+00 6.12e-01 8.09e-01 -2.39e-01 2.40 21858  1  1 3179   36   47 434  1  1  3.10e-02 4.30  2200 5.91e+01 1.19e+00 1.60e+00 -16.59 46.26 
SDSS J161435.70+372715.6 1.599                                                     12649  5  7  4662   351  464  50  1  2  1.66e-01 3.08 13015  1  1 1317    1    1 1.47e+01 1.00e+00 1.00e+00 -4.82e-02 3.28 17082  1  2 3275  121  159 394  2  1  1.53e-01 3.84  4300 1.69e+01 1.61e-01 2.17e-01 -15.78 46.57 
SDSS J161942.39+525613.4 2.346                                                     16277  3  4  5716   430  569  39  2  3  1.15e-03 2.51 16752 26 35 1856  839 1110 1.26e+01 5.75e+00 7.61e+00 -6.27e-02 2.40 21990  1  1 5373   43   57 398  1  1 -6.13e-02 3.32  6800 1.59e+01 3.67e-01 4.95e-01 -16.08 46.78 
SDSS J162659.24+301535.0 1.580                                                     12549  5  7  5308  4835 5308  62 14 18  1.10e-01 3.16 12916  1  2  419   78  103 2.40e+01 2.09e+00 2.76e+00  6.11e-02 3.94 16938  2  3 2560  136  181 411  1  1 -8.22e-02 3.95 10000 4.85e+01 2.97e+00 4.01e+00 -16.11 46.22 
SDSS J163125.10+174810.0 2.180                                                     15480  3  3  5617   237  313  76  2  2 -1.65e-02 3.13 15922  6  8 1736  196  259 3.34e+01 1.81e+00 2.39e+00 -1.06e-01 3.67 20896  2  2 3615   27   35 580  1  1  1.19e-01 4.11 10000 7.53e+00 3.02e-01 4.07e-01 -16.08 46.68 
SDSS J163433.42+265158.2 1.569                                                     12520  2  3  2695   134  177  70  5  7 -1.26e-01 4.19 12857 13 18 2516  546  722 1.61e+01 1.42e+00 1.88e+00  3.39e-01 2.87 16906  2  3 2301   69   91 310  1  1 -9.38e-02 4.25 10000 4.96e+01 1.26e+00 1.70e+00 -16.07 46.25 
SDSS J164807.55+254407.1 2.195                                                     15549  2  3  2949    63   84  52  1  1 -4.30e-02 3.54 16000  1  1 1018    1    1 1.19e+01 1.00e+00 1.00e+00 -3.14e-01 3.51 20984  1  1 2584   19   25 380  1  1 -6.94e-02 4.39  7000 7.14e+00 1.48e-01 1.99e-01 -16.01 46.76 
SDSS J165321.03+271706.7 1.610                                                     12688  1  1  2843    82  109  62  1  1 -4.02e-02 3.59                            4.28e-08 1.00e+00 1.00e+00                17125  1  1 2642   36   47 343  1  1 -7.33e-02 4.55  3000 4.51e+01 8.28e-01 1.12e+00 -15.81 46.54 
SDSS J173352.23+540030.4 3.429 12411  3  4  3022  149  197 23  1  1 -8.96e-01 3.39 21568  4  5  4200   157  208  90  3  4 -6.11e-01 3.52 22177  1  1  364    1    1 2.87e-01 1.00e+00 1.00e+00 -3.69e-01 2.62                                                      2300 2.94e+01 8.80e-16 4.68e-15 -16.67 46.71 
SDSS J205900.36-064309.5 2.283                                                     15957  8 10  4102   281  372  23  1  1 -8.63e-04 1.80                            6.01e-22 1.00e+00 1.00e+00                21576  3  4 3178   51   67 239  1  1 -4.37e-01 2.94  1300 5.00e+01 8.50e-01 1.15e+00 -16.32 46.50 
SDSS J210558.29-011127.5 1.637                                                     12835  7 10  3557   527  698  81  3  5 -4.59e-02 3.57 13205  1  1 1560    1    1 9.86e+00 1.00e+00 1.00e+00  6.29e-01 3.31 17329  5  7 3330  206  272 419  1  1 -1.39e-01 4.38  2000 6.28e+01 2.32e+00 3.13e+00 -15.89 46.49 
SDSS J210831.56-063022.5 2.350                                                     16285  5  6  4949   191  252  44  1  2 -4.28e-02 3.63                            2.72e-08 1.00e+00 1.00e+00                22021  2  3 4812   53   70 366  1  1 -2.77e-01 3.92  3100 5.01e+01 7.95e-01 1.07e+00 -16.44 46.42 
SDSS J211251.06+000808.3 1.626                                                     12767  4  5  3493   300  397  79  5  6  1.90e-02 4.21                            1.29e-08 1.00e+00 1.00e+00                17234  2  3 2996   53   70 434  1  1 -1.01e-01 4.56  3500 4.79e+01 1.91e-08 2.58e-08 -16.13 46.23 
SDSS J213655.35-080910.1 1.596                                                     12562 31 42  4769  2875 3804  40 10 13  6.37e-01 3.38 13000  1  1 3844    1    1 4.76e+01 1.00e+00 1.00e+00 -1.08e+00 4.60 17042  7 10 6531 1757 2324 391  1  1  2.33e-02 3.14  2000 3.76e+01 4.74e+00 2.04e+00 -16.00 46.33 
SDSS J214901.21-073141.6 2.203                                                     15611  3  4  3181   151  200  70  5  7 -3.63e-01 4.02 16028 17 22 1618  502  664 8.66e+00 1.36e+00 1.79e+00  3.21e-02 3.07 21095  3  4 2997   63   83 657  1  1  8.99e-02 4.27  3100 5.23e+01 8.80e-01 1.19e+00 -16.34 46.44 
SDSS J220139.99+114140.8 2.372                                                     16403  2  2  2846   108  143  43  2  2 -1.29e-01 4.17 16872 11 15 2157  486  643 9.55e+00 8.97e-01 1.19e+00 -3.40e-02 2.89 22173  1  2 2932   67   89 500  1  1 -2.81e-01 4.33  2100 2.57e+01 9.82e-01 1.32e+00 -16.40 46.48 
SDSS J220344.98+235729.3 2.157  8848  1  1  2271  235  311 32  3  4 -5.32e-01 4.57 15358  3  4  6974   271  358  76  1  1 -5.11e-02 2.82 15815  9 12 1436  521  690 1.47e+01 1.32e+00 1.74e+00 -1.64e-01 3.00 20734  1  1 3996   55   72 665  1  1  2.03e-02 3.42 10000 1.37e+01 4.24e-01 5.71e-01 -16.41 46.35 
SDSS J222310.76+180308.1 1.604                                                     12672  1  2  3291    88  117  69  3  4  5.64e-02 3.28 13036  1  1  659   57   76 2.00e+01 7.10e-01 9.39e-01 -6.17e-01 3.41 17103  1  2 3105   32   42 421  1  3  3.83e-02 4.48  1900 2.19e+01 1.08e+00 1.46e+00 -16.15 46.20 
SDSS J222621.45+251545.0 2.391                                                     16509 16 21  8350   355  470  49  1  1  1.87e-03 2.97 16977  1  1 1753    1    1 5.56e+00 1.00e+00 1.00e+00 -2.89e-01 2.79 22286  2  2 6891   23   31 395  1  1 -2.00e-01 4.01  7000 1.69e+01 3.23e-01 4.36e-01 -15.79 47.09 
SDSS J223934.45-004707.2 2.215                                                     15683  9 13  6179   187  247  62  1  2  1.17e-01 2.90 16095  1  1 1681    1    1 1.07e+01 1.00e+00 1.00e+00  1.03e-02 2.82 21183  1  2 4962   39   52 425  1  1  8.23e-02 4.07  2000 3.80e+01 1.74e+00 2.35e+00 -16.30 46.49 
SDSS J225608.48+010557.8 2.263  9137  7 10  2723  733  969 25  2  3 -1.74e-01 3.76 15879  3  5  2830   275  363  61  3  4  9.28e-02 3.22 16337  1  1 3828    1    1 1.23e+01 1.00e+00 1.00e+00 -2.35e-01 2.45 21445  1  1 3117   61   81 506  1  1  9.32e-02 3.80  7000 3.30e+01 1.43e-10 1.92e-10 -16.41 46.41 
SDSS J225627.12+092313.3 2.293  9214  6  8  3618  416  550 27  2  3  2.91e-01 4.18 16009  4  5  4175   233  308  56  2  3  1.10e-01 3.16 16489  1  1 3410    1    1 1.66e+01 1.00e+00 1.00e+00 -4.21e-02 2.57 21639  2  2 3696   31   42 417  1  1  8.71e-02 4.02  2000 5.58e+01 1.27e+00 1.71e+00 -16.39 46.44 
SDSS J230722.21+253803.8 1.597                                                     12643  1  1  2720   175  232  50 23 31  1.25e-01 3.17 13001 22 29 2213  954 1262 1.37e+01 9.26e+00 1.23e+01 -1.74e-01 2.34 17063  1  1 2738   78  103 379  1  1  8.10e-02 4.23  6100 3.19e+01 2.03e-01 2.74e-01 -15.98 46.36 
SDSS J231450.12+182402.8 2.284  9198  7 10  3131  751  994 19  2  3 -3.47e-01 3.71 15964  1  1  3243    89  118  55  1  1  5.96e-02 3.22 16443  1  1  838    1    1 1.24e+01 1.00e+00 1.00e+00 -3.46e-01 2.95 21559  1  1 3198   25   32 400  1  1  8.56e-02 4.14  7000 2.12e+01 4.19e-01 5.64e-01 -16.45 46.37 
SDSS J233304.61-092710.9 2.120                                                     15169  3  4  3178   148  196  52  3  3  2.28e-01 3.31 15622  4  5 1796  280  370 1.76e+01 1.25e+00 1.66e+00 -2.99e-01 2.95 20486  1  1 3337   39   51 373  1  1  1.09e-01 4.26  1300 4.89e+00 1.89e-02 2.54e-02 -16.07 46.65 
SDSS J233344.66+290251.5 3.233 11742  8 10  3479  475  628 15 19 15  9.55e-02 3.48 20593  5  7  4068   414  547  55  2  3  1.57e-02 3.17 21203 26 34 2813  926 1225 9.61e+00 1.90e+00 2.51e+00  2.60e-01 2.64                                                     10000 4.39e+01 2.23e+00 3.01e+00 -16.58 46.71 
SDSS J234817.55+193345.8 2.202  8973  1  1  3835  358  473 19 16 19  4.36e-01 3.87 15590 21 28  5058  2801 3705  98  5  6 -1.58e-01 3.34 16032  1  1 3806    1    1 1.39e+01 1.00e+00 1.00e+00 -4.25e-02 2.79 21040  1  1 3603   51   68 542  3  1  8.64e-02 4.75  7000 1.38e+02 1.01e+00 1.36e+00 -16.20 46.58 
SDSS J235212.85-012029.6 2.387  9476  5  7  3401  313  414 21  2  3 -6.90e-01 3.41 16459  5  7  5193   377  498  88  4  5 -3.38e-03 3.40                            1.81e-08 1.00e+00 1.00e+00                22215  2  3 4061   44   58 337  3  1  4.13e-02 3.79  4100 5.31e+01 1.53e+00 2.06e+00 -16.38 46.50 



==> datafile3.txt <==
Title: Gemini Near Infrared Spectrograph - Distant Quasar Survey:
       Augmented Spectroscopic Catalog and a Prescription for Correcting
       UV-Based Quasar Redshifts
Authors: Matthews B.M., Dix C., Shemmer O., Brotherton M.S., Myers A.D.
Table: Column Headings for Supplemental Emission-Line Measurements
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---     Obj        SDSS object designation
  26- 30 I5     0.1nm   LC-Hd      Hdelta observed-frame wavelength (1)
  32- 33 I2     0.1nm E_LC-Hd      Upper uncertainty in LC-Hd
  35- 36 I2     0.1nm e_LC-Hd      Lower uncertainty in LC-Hd
  38- 41 I4     km/s    FWHM-Hd    Hdelta emission line FWHM
  43- 45 I3     km/s  E_FWHM-Hd    Upper uncertainty in FWHM-Hd
  47- 49 I3     km/s  e_FWHM-Hd    Lower uncertainty in FWHM-Hd
  51- 52 I2     0.1nm   EW-Hd      Rest-frame Hdelta emission line 
                                   equivalent width
  54- 55 I2     0.1nm E_EW-Hd      Upper uncertainty in EW-Hd
  57- 58 I2     0.1nm e_EW-Hd      Lower uncertainty in EW-Hd
  60- 68 E9.2   ---     AS-Hd      Asymmetry of Hdelta double Gaussian 
                                   fit profile
  70- 73 F4.2   ---     KURT-Hd    Kurtosis of Hdelta double Gaussian 
                                   fit profile
  75- 79 I5     0.1nm   LC-Hg      Hgamma observed-frame wavelength (1)
  81- 82 I2     0.1nm E_LC-Hg      Upper uncertainty in LC-Hg
  84- 85 I2     0.1nm e_LC-Hg      Lower uncertainty in LC-Hg
  87- 90 I4     km/s    FWHM-Hg    Hgamma emission line FWHM
  92- 95 I4     km/s  E_FWHM-Hg    Upper uncertainty in FWHM-Hg
  97-100 I4     km/s  e_FWHM-Hg    Lower uncertainty in FWHM-Hg
 102-103 I2     0.1nm   EW-Hg      Rest-frame Hgamma emission line 
                                    equivalent width (2)
 105-106 I2     0.1nm E_EW-Hg      Upper uncertainty in EW-Hg
 108-109 I2     0.1nm e_EW-Hg      Lower uncertainty in EW-Hg
 111-119 E9.2   ---     AS-Hg      Asymmetry of Hgamma double Gaussian 
                                   fit profile
 121-124 F4.2   ---     KURT-Hg    Kurtosis of Hgamma double Gaussian 
                                   fit profile
 126-130 I5     0.1nm   LC-O2 (2)  O II 3727A observed-frame wavelength (1)
 132-133 I2     0.1nm E_LC-O2      Upper uncertainty in LC-O2
 135-136 I2     0.1nm e_LC-O2      Lower uncertainty in LC-O2 
 138-141 I4     km/s    FWHM-O2    O II 3727A emission line FWHM
 143-147 I5     km/s  E_FWHM-O2    Upper uncertainty in FWHM-O2
 149-152 I4     km/s  e_FWHM-O2    Lower uncertainty in FWHM-O2 
 154-155 I2     0.1nm   EW-O2      Rest-frame O II 3727A emission line 
                                   equivalent width (2)
 157-158 I2     0.1nm E_EW-O2      Upper uncertainty in EW-O2 
 160-161 I2     0.1nm e_EW-O2      Lower uncertainty in EW-O2 
 163-171 E9.2   ---     AS-O2      Asymmetry of O II 3727A double Gaussian 
                                   fit profile
 173-176 F4.2   ---     KURT-O2    Kurtosis of O II 3727A double Gaussian fit profile
 178-182 I5     0.1nm   LC-Ne3 (3) Ne III 3870A observed-frame wavelength (1)
 184-185 I2     0.1nm E_LC-Ne3     Upper uncertainty in LC-Ne3
 187-188 I2     0.1nm e_LC-Ne3     Lower uncertainty in LC-Ne3
 190-193 I4     km/s    FWHM-Ne3   Ne III 3870A emission line FWHM
 195-198 I4     km/s  E_FWHM-Ne3   Upper uncertainty in FWHM-Ne3
 200-203 I4     km/s  e_FWHM-Ne3   Lower uncertainty in FWHM-Ne3
 205-206 I2     0.1nm   EW-Ne3     Rest-frame Ne III 3870A emission line 
                                   equivalent width (2)
 208-209 I2     0.1nm E_EW-Ne3     Upper uncertainty in EW-Ne3
 211-212 I2     0.1nm e_EW-Ne3     Lower uncertainty in EW-Ne3
 214-222 E9.2   ---     AS-Ne3     Asymmetry of Ne III 3870A double Gaussian fit profile
 224-227 F4.2   ---     KURT-Ne3   Kurtosis of Ne III 3870A double Gaussian fit profile
--------------------------------------------------------------------------------
Note (1): The emission link peak based on the peak-fit value.
Note (2): [O II] 3727A
Note (3): [Ne III] 3870A
--------------------------------------------------------------------------------
SDSS J001018.88+280932.5                                                                                                                   10716   2   3   1462   165   218   5  24   5 -2.35e-01 3.81 11348   9  11  6532  2217  2933  41  26  34 -1.12e-01 3.24 
SDSS J001813.30+361058.6                                                       12822   1   1   7490   636   842   8   1   1 -2.65e-02 2.84                                                             14464   6   8  3695   305   403   9   1   1  1.75e-03 3.07 
SDSS J001914.46+155555.9                                                       12631   1   1   1795  8137  1795   8  42   8  1.83e-01 3.31 13385  11  14   3973 12603  3973   8  32   8  1.03e-01 2.99 14209   3   4  4388   201   266  23   1   1 -1.97e-02 3.20 
SDSS J002634.46+274015.5                                                       12594   6   8   3630   495   654  13   1   2  5.70e-02 3.22 13321  10  13   3144   785  1038   5   1   1 -5.87e-02 2.97 14130   4   5  3777   154   204  20   8  10 -1.42e-01 3.09 
SDSS J003416.61+002241.1                                                                                                                   10792   4   5   8090 16534  8090  16  34  16  1.10e-01 3.06 11447   1   1  3039   260   344  16   1   1 -8.28e-02 3.90 
SDSS J004719.71+014813.9                                                                                                                                                                               11263   1   1  3018   274   363  34   1   1 -5.34e-02 3.30 
SDSS J005233.67+014040.8                                                                                                                                                                               14344  11  15  5439   438   580  20  40  20 -2.25e-01 4.14 
SDSS J010113.72+032427.0                                                                                                                                                                               11200   7   9  6384   438   579  14   1   2 -5.44e-02 2.87 
SDSS J010500.72+194230.4                                                                                                                                                                               14420   5   7  4945   268   354  23   1   1 -9.34e-02 3.14 
SDSS J010615.93+101043.0                                                                                                                                                                               14567   4   6  4637   179   237  25   1   1 -1.12e-01 3.03 
SDSS J011538.72+242446.0                                                                                                                   13941  10  13   2128   417   552   4   6   4  2.22e-02 2.94 14781  10  13  4278   976  1292  10   1   1 -7.09e-02 2.91 
SDSS J013012.36+153157.9                                                                                                                                                                               14539   7   9  4499   270   357  14   1   1 -6.00e-02 3.01 
SDSS J013652.52+122501.5                                                                                                                                                                               14744   6   8  4065   288   381  17   3   4 -2.07e-01 3.36 
SDSS J014128.26+070606.1                                                                                                                                                                               14214   1   1  4590   229   303  24  31  24 -1.85e-02 2.76 
SDSS J014206.86+025713.0                                                                                                                                                                               14442   5   7  5940   377   499  24   1   1 -8.92e-02 3.09 
SDSS J014932.06+152754.0 12614   2   3  813  87 116   7   1   1  4.40e-01 3.51 13098   1   1   1234    47    62  56  29  38  1.40e-01 2.64                                                             14715   2   2  3604   126   167  25   4   5 -1.50e-02 2.89 
SDSS J022007.64-010731.1                                                                                                                   18206   5   7   1723   158   209   7   1   1  7.72e-01 5.08                                                            
SDSS J072928.48+252451.8                                                                                                                                                                               14434   3   4  5467   369   489   9   1   1 -1.78e-02 2.89 
SDSS J073900.90+485159.0                                                                                                                   10747   6   8   3305   298   394   5  12   5  3.14e-01 4.30                                                            
SDSS J075136.36+432732.4 12101   2   3  746 282 373   3   1   1  1.60e-01 2.96                                                                                                                         14096   3   4  2840   387   512  14   1   1 -1.82e-01 3.18 
SDSS J075547.83+220450.1                                                       12805   1   1   3089   385   510   7   1   1  1.66e-02 2.97                                                             14406   2   3  4606   231   305  13   1   2  5.48e-02 2.67 
SDSS J080036.01+501044.3                                                                                                                                                                               11399   9  12  3277   396   524  14  25  14 -4.53e-03 3.00 
SDSS J081019.48+095040.9                                                                                                                                                                               14061   9  12  4174   379   501   9   1   1 -1.57e-01 3.01 
SDSS J081056.96+120914.8                                                                                                                                                                               14131   6   7  4605   229   303  24   1   1 -2.46e-02 2.86 
SDSS J081114.66+172057.4                                                       12867   5   6   3921   513   679   8   1   1 -3.38e-02 3.10                                                             14437   5   7  5031   377   498  12   1   1  6.53e-02 3.00 
SDSS J081558.35+154055.2                                                                                                                                                                               13983   8  10  4370   302   400  14   1   1 -1.65e-02 2.87 
SDSS J082507.67+360411.1                                                                                                                                                                               11192   3   3  4798   305   404  28   1   1 -2.75e-01 3.44 
SDSS J082643.45+143427.6                                                                                                                                                                               14377  12  16  4020   441   584  15   1   1  1.14e-01 2.90 
SDSS J082644.66+163549.0                                                       12340   2   2   1250    43    57   6   1   1  7.90e-01 6.41 13070   4   5   1443   269   355   7  29   7 -5.49e-02 3.70                                                            
SDSS J082736.89+061812.1                                                                                                                   13117   6   8   2968   245   324   2   1   1  7.30e-03 2.86                                                            
SDSS J083745.74+052109.4                                                       12970   5   6   2191   152   202   3   1   1  6.31e-03 2.76                                                             14610   2   3  5146   170   225  25   1   1 -1.12e-01 3.13 
SDSS J085726.94+331317.1 12447   1   1 1080  31  42   7   1   1 -8.59e-01 8.15 12901   3   4   2232   379   501  22   1   2  1.70e-01 3.33 13708   4   5   1661   143   189   6  17   6 -4.38e-01 4.05 14533   1   1  3007    64    85  22   1   1 -2.80e-01 3.54 
SDSS J085946.79+603702.1                                                                                                                                                                               14251   5   6  3932   198   261  14   1   1 -5.22e-02 3.00 
SDSS J090444.33+233354.0                                                                                                                   13343  11  15   3244   741   980   2   1   1 -2.17e-01 3.05 14117   4   5  4135   700   927  10   2   2  4.68e-02 3.38 
SDSS J090646.98+174046.8                                                                                                                   10612   1   1   3870   264   349   6   6   6 -3.12e-02 2.83                                                            
SDSS J090709.89+250620.8                                                                                                                   17726   6   8   1420   153   203   3   1   1  5.98e-03 2.77 18779   1   1  2932   115   153  25   2   3 -1.34e-01 3.63 
SDSS J091301.01+422344.7                                                                                                                   13585   5   6   1580   464   614   5   1   1  2.61e-01 3.48 14410   1   1  3438    96   127  19   1   1 -7.16e-03 3.53 
SDSS J091941.26+253537.7                                                       12627   8  11   1484   347   459   3   1   1  5.08e-01 3.57                                                                                                                        
SDSS J092216.04+160526.4                                                                                                                   13828   6   8   2940   295   391   4   1   1  8.83e-03 2.76 14641   1   1  3530   103   137  17   1   1 -3.83e-02 3.78 
SDSS J092456.66+305354.7                                                                                                                                                                               19370   2   3  1537   138   183  30  16  21 -2.00e-01 2.94 
SDSS J092523.24+214119.8                                                                                                                   13779   8  11   1653   539   714   5   1   1 -1.68e-01 3.35 14609   1   1  2778   103   136  18   1   1 -2.92e-01 3.72 
SDSS J093533.88+235720.5                                                                                                                                                                               14320   9  11  6093   283   375  25   1   1  7.49e-02 2.96 
SDSS J094427.27+614424.6                                                       12896   5   7   2426   395   523   8   1   1 -5.66e-02 3.29                                                             14502   2   3  4349   184   243  23   1   1 -2.13e-01 3.18 
SDSS J094637.83-012411.5                                                                                                                   13193  12  16   4072  1145  1515   4   1   1  3.66e-02 2.79                                                            
SDSS J094648.59+171827.7                                                                                                                                                                               14300   2   3  4711   108   142  84  21  28 -6.06e-02 3.83 
SDSS J095058.76+263424.6                                                                                                                   13944   8  11   1707   644   852   3   1   1 -4.46e-03 3.10 14754   9  12  4667   307   406  10   1   1 -5.66e-02 2.83 
SDSS J095327.95+322551.5                                                                                                                   10578   7   9   3081   252   333   6   1   1  1.74e-01 3.31 11221   4   6  4878   217   288  28   1   1 -5.13e-02 2.99 
SDSS J095544.25+182546.9                                                                                                                                                                               19452   4   5  2150   350   463  34   5   6  4.45e-02 3.26 
SDSS J095852.19+120245.0                                                                                                                                                                               18755   1   1  1388   104   137  16   1   1 -1.11e-01 4.21 
SDSS J100610.55+370513.8                                                       16250   3   4   1781   213   281   7   1   1  3.79e-02 3.57                                                                                                                        
SDSS J100653.26+011938.7                                                                                                                                                                               14364  14  19  5190   444   588  11   1   1 -5.02e-02 2.74 
SDSS J101106.74+114759.4                                                       12563   1   2   1435    64    84  58  25  33  2.83e-01 2.79 13326   4   5   2702   329   436   8   1   1  4.00e-02 3.16 14122   1   2  2712   240   318  21   1   2 -2.19e-02 3.63 
SDSS J101211.44+330926.4                                                                                                                                                                               14137   1   1  2718   278   367  13   1   1  2.44e-02 3.48 
SDSS J101353.43+244916.4                                                       10200   2   3   2655   252   333   5   1   1 -1.57e-01 3.35 10795   5   6   5312   397   525   8   3   4  7.73e-02 3.09 11437   1   1  5266   135   178  31  18  24  2.44e-02 5.57 
SDSS J102537.69+211509.1                                                                                                                                                                               14112  10  14  5059   482   637  12   1   1 -1.08e-01 3.12 
SDSS J103236.98+230554.1                                                                                                                                                                               14645   3   4  1815   520   688  12   1   1  3.87e-02 3.17 
SDSS J103718.23+302509.1                                                                                                                                                                               14321   1   2  6334   220   292  25   1   1 -1.82e-03 1.80 
SDSS J104716.50+360654.0                                                       12723   2   3   1594    56    74   9   1   1  1.08e-02 1.81 13496   3   3   1739   268   355   7  21   7 -5.51e-02 1.75 14306   1   1  3635   105   139  30  29  30 -8.60e-02 2.19 
SDSS J104911.34+495113.6                                                       10083   2   2   1282    90   119   5  16   5  7.72e-01 4.06 10698   2   3   1657   166   219   6   1   1 -5.16e-01 3.08 11318   4   6  2190   168   222  22  36  22  1.33e-01 3.34 
SDSS J104941.58+522348.9                                                       13031   7  10   3569   657   870   6   1   1 -2.46e-01 3.00                                                             14609   7  10  4823   270   357  22   1   1  6.65e-03 2.75 
SDSS J105045.72+544719.2 11832   2   2  802 149 197   3   1   1  1.57e-01 2.07                                                             13003   9  11   3157   263   347   3   1   1  4.94e-03 1.80 13768   4   6  2607   304   402  13   1   1  1.46e-02 2.52 
SDSS J105902.04+580848.6                                                                                                                   13327   6   8   4103   339   449  11   1   1  4.01e-03 1.80                                                            
SDSS J105926.43+062227.4                                                                                                                                                                               13861  10  14  6286   268   355  14   1   1 -2.56e-02 2.79 
SDSS J110516.68+200013.7 12550   4   5  721 682 721  12   1   1  3.52e-14 1.77 12991   9  12   3486   450   595   7  25   7  0.00e+00 1.78                                                             14598   5   6  5922   265   351  33  17  23 -1.67e-02 1.81 
SDSS J110735.58+642008.6                                                       12820   7   9   4443   661   875   4   1   1  2.31e-03 2.83                                                             14429  10  13  3823   245   324  14   1   1 -7.00e-02 2.97 
SDSS J111920.98+232539.4                                                       12705   3   3   1920  8496  1920   8  40   8 -1.59e-02 1.74                                                             14287   6   8  3752   278   367  22  17  22 -5.19e-02 1.82 
SDSS J112127.79+254758.9                                                                                                                                                                               11306   1   1  4831   139   184  21   1   1 -5.32e-02 3.00 
SDSS J112938.46+440325.0                                                       12437   2   2   1335    96   127   8  16   8 -5.57e-01 4.85 13175   3   5   2739   822  1088  25  37  25  6.22e-03 3.11 13965   5   6  4073   360   476  39   2   2 -1.22e-01 3.09 
SDSS J113048.45+225206.6                                                       13035   3   4   1535   149   198   3   1   1 -2.75e-02 1.66                                                                                                                        
SDSS J113621.05+005021.2                                                       17128   9  12   2452   295   390   6   1   1  2.95e-02 1.81 18195   2   2   1654   192   255  18  38  18  1.26e-02 1.79 19257  10  13  5830   647   856  27   1   2  3.55e-04 1.80 
SDSS J113740.61+630256.9                                                       12849   4   5   1942   287   380   6   1   1 -8.87e-02 3.42                                                                                                                        
SDSS J114323.71+193448.0                                                                                                                   17814   8  11   2130   334   442   2   8   2       NaN  NaN 18862   5   7  5755   149   197  33   1   1  1.77e-01 1.97 
SDSS J114350.30+362911.3                                                                                                                                                                               14576   7   9  3649   241   318  14   1   1 -1.79e-02 3.27 
SDSS J114705.24+083900.6                                                                                                                   10682   2   3   1315   124   164   3   1   1 -3.10e-02 4.06                                                            
SDSS J114902.70+144328.0                                                                                                                   13167   9  12   5100  5040  5100  15  24  15  8.55e-03 2.92 13933   2   3  4182   144   190  22   5   7  8.66e-03 3.79 
SDSS J114907.15+004104.3                                                                                                                                                                               14361  14  18  6485   507   671  29   1   1  1.22e-02 2.87 
SDSS J121404.10+330945.6                                                                                                                   10725   2   3   1861   225   298   5   1   1 -6.22e-01 4.45 11343   3   3  2699   366   484  19   1   1 -1.34e-02 3.18 
SDSS J121519.42+424851.0                                                                                                                                                                               14403   4   6  4518   133   177  20   1   1 -4.75e-02 2.07 
SDSS J121736.65+515510.3                                                       12474   1   2   1605    48    63   6   1   1  2.47e-01 2.10 13229   2   2   2302   226   299   4   1   1  7.50e-03 1.81 13984   8  11  4485   220   291  21   4   5  1.09e-01 2.42 
SDSS J121810.98+241410.9                                                       13060   1   1   3136   281   372   2   1   1  1.08e-02 2.81 13844   2   3   2712   370   489   3   1   1 -1.33e-02 2.84 14702   1   1  4091   304   402  12   1   1 -2.06e-02 3.15 
SDSS J125150.45+114340.7                                                                                                                   13199   1   1   3126   320   424  71  19  25  2.06e-01 2.72 13940   5   7  4003   166   219  24   1   1  1.32e-01 3.03 
SDSS J125159.90+500203.6                                                                                                                                                                               14691   1   1  5293   220   291  17   1   1  7.50e-04 2.83 
SDSS J140058.79+260619.4                                                                                                                                                                               14603   2   3  2628   363   481  13   1   1 -1.97e-02 3.15 
SDSS J141617.38+264906.1                                                                                                                                                                               14435   4   6  3348   870  1151  20   1   1 -1.30e-02 3.09 
SDSS J141951.84+470901.3                                                                                                                                                                               14403   4   6  3290   342   452   6   1   1  1.40e-02 3.01 
SDSS J142500.24+494729.2                                                                                                                                                                               14158   7  10  3487  4199  3487  12  39  12 -8.19e-02 3.08 
SDSS J142502.62+274912.2                                                       12949   2   2   1164    16    21   4   8   4  1.42e-03 2.88                                                                                                                        
SDSS J142543.32+540619.3                                                                                                                   17521   1   1   2825  5020  2825   3  10   3 -2.09e-02 2.69                                                            
SDSS J142755.85-002951.1                                                                                                                                                                               18955   1   2  3742   158   209  22   1   1 -1.62e-01 3.22 
SDSS J142903.03-014519.3                                                                                                                   18162   3   4   1482   444   587  76  43  57  9.92e-02 1.77                                                            
SDSS J144624.29+173128.8                                                                                                                   13175   2   3   1371   121   160   5  20   5 -4.30e-01 3.92 13935  11  15  4470   292   386  20   1   2  7.23e-02 2.85 
SDSS J144948.62+123047.4                                                                                                                                                                               11270   1   1  3618   162   214  18   6   8 -3.36e-02 2.79 
SDSS J145541.11-023751.0                                                                                                                                                                               11365   3   3  4039   607   803  35   2   2  4.70e-02 3.14 
SDSS J151341.89+463002.7                                                                                                                   10554   3   4   2222   359   475   5   1   1  1.83e-02 5.39 11160   3   4  3099   209   276  16   1   1  3.36e-03 3.83 
SDSS J152929.55+230208.7                                                                                                                   10574   7   9   2941   575   761   4  17   4  0.00e+00 1.80                                                            
SDSS J155355.10+375844.1                                                                                                                                                                               14615   2   3  4981   371   491  32   3   4 -1.45e-01 3.29 
SDSS J160552.97+292141.4                                                                                                                                                                               14465   4   5  3994    85   112  14   1   1 -1.04e-01 2.92 
SDSS J163125.10+174810.0                                                       12288   5   7   2054   314   415   6   1   1  2.34e-01 3.28                                                                                                                        
SDSS J164807.55+254407.1                                                       12354   3   4   1659   197   261   2   1   1 -4.26e-01 5.62 13108   5   7   2722   250   331   3   1   1 -3.26e-01 3.54 13885   1   2  3504    93   123  15   1   1 -4.25e-01 4.10 
SDSS J220344.98+235729.3                                                                                                                   12952  13  17   4074   741   980   3   1   1 -9.17e-02 2.57                                                            
SDSS J222310.76+180308.1                                                                                                                   10695   4   6   3015   460   609   5   5   5 -3.33e-02 2.81                                                            
SDSS J225608.48+010557.8                                                                                                                                                                               14190   7   9  3291   130   172   9   1   1  5.71e-02 2.65 
SDSS J233344.66+290251.5                                                                                                                                                                               18303   5   7  3394   512   677  19   2   3  4.14e-01 3.14 

==> datafile4.txt <==
Title: Gemini Near Infrared Spectrograph - Distant Quasar Survey:
       Augmented Spectroscopic Catalog and a Prescription for Correcting
       UV-Based Quasar Redshifts
Authors: Matthews B.M., Dix C., Shemmer O., Brotherton M.S., Myers A.D.
Table: Column Headings for Gaussian Parameters of Emission-Line Profiles
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units       Label       Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---         Obj        SDSS object designation
  26- 29 I4     0.1nm       n_LP_Mg2   Wavelength of the narrow Mg II Gaussian profile
  31- 32 I2     0.1nm       n_STD_MG2  Width of the narrow Mg II Gaussian profile
  34- 37 I4     [cW/m2/nm]  n_FL_Mg2   Normalization of the narrow Mg II Gaussian profile
  39- 42 I4     0.1nm       b_LP_Mg2   Wavelength of the broad Mg II Gaussian profile
  44- 47 I4     0.1nm       b_STD_Mg2  Width of the broad Mg II Gaussian profile
  49- 52 I4     [cW/m2/nm]  b_FL_Mg2   Normalization of the broad Mg II Gaussian profile
  54- 57 I4     0.1nm       n_LP_O2    Wavelength of the narrow O II Gaussian profile
  59- 60 I2     0.1nm       n_STD_O2   Width of the narrow O II Gaussian profile
  62- 65 I4     [cW/m2/nm]  n_FL_O2    Normalization of the narrow O II Gaussian profile
  67- 70 I4     0.1nm       b_LP_O2    Wavelength of the broad O II Gaussian profile
  72- 75 I4     0.1nm       b_STD_O2   Width of the broad O II Gaussian profile
  77- 78 I2     [cW/m2/nm]  b_FL_O2    Normalization of the broad O II Gaussian profile
  80- 83 I4     0.1nm       n_LP_Ne3   Wavelength of the narrow Ne III Gaussian profile
  85- 86 I2     0.1nm       n_STD_Ne3  Width of the narrow Ne III Gaussian profile
  88- 89 I2     [cW/m2/nm]  n_FL_Ne3   Normalization of the narrow Ne III Gaussian profile
  91- 94 I4     0.1nm       b_LP_Ne3   Wavelength of the broad Ne III Gaussian profile
  96- 99 I4     0.1nm       b_STD_Ne3  Width of the broad Ne III Gaussian profile
 101-102 I2     [cW/m2/nm]  b_FL_Ne3   Normalization of the broad Ne III Gaussian profile
 104-107 I4     0.1nm       n_LP_Hd    Wavelength of the narrow Hdelta Gaussian profile
 109-110 I2     0.1nm       n_STD_Hd   Width of the narrow Hdelta Gaussian profile
 112-113 I2     [cW/m2/nm]  n_FL_Hd    Normalization of the narrow Hdelta Gaussian profile
 115-118 I4     0.1nm       b_LP_Hd    Wavelength of the broad Hdelta Gaussian profile
 120-123 I4     0.1nm       b_STD_Hd   Width of the broad Hdelta Gaussian profile
 125-127 I3     [cW/m2/nm]  b_FL_Hd    Normalization of the broad Hdelta Gaussian profile
 129-132 I4     0.1nm       n_LP_Hg    Wavelength of the narrow Hgamma Gaussian profile
 134-135 I2     0.1nm       n_STD_Hg   Width of the narrow Hgamma Gaussian profile
 137-139 I3     [cW/m2/nm]  n_FL_Hg    Normalization of the narrow Hgamma Gaussian profile
 141-144 I4     0.1nm       b_LP_Hg    Wavelength of the broad Hgamma Gaussian profile
 146-149 I4     0.1nm       b_STD_Hg   Width of the broad Hgamma Gaussian profile
 151-153 I3     [cW/m2/nm]  b_FL_Hg    Normalization of the broad Hgamma Gaussian profile
 155-158 I4     0.1nm       n_LP_Hb    Wavelength of the narrow Hbeta Gaussian profile
 160-162 I3     0.1nm       n_STD_Hb   Width of the narrow Hbeta Gaussian profile
 164-166 I3     [cW/m2/nm]  n_FL_Hb    Normalization of the narrow Hbeta Gaussian profile
 168-171 I4     0.1nm       b_LP_Hb    Wavelength of the broad Hbeta Gaussian profile
 173-175 I3     0.1nm       b_STD_Hb   Width of the broad Hbeta Gaussian profile
 177-179 I3     [cW/m2/nm]  b_FL_Hb    Normalization of the broad Hbeta Gaussian profile
 181-184 I4     0.1nm       n_LP_O31   Wavelength of the narrow [O III] 4959A Gaussian profile
 186-187 I2     0.1nm       n_STD_O31  Width of the narrow [O III] 4959A Gaussian profile
 189-191 I3     [cW/m2/nm]  n_FL_O31   Normalization of the narrow [O III] 4959A Gaussian profile
 193-196 I4     0.1nm       b_LP_O31   Wavelength of the broad [O III] 4959A Gaussian profile
 198-200 I3     0.1nm       b_STD_O31  Width of the broad [O III] 4959A Gaussian profile
 202-204 I3     [cW/m2/nm]  b_FL_O31   Normalization of the broad [O III] 4959A Gaussian profile
 206-209 I4     0.1nm       n_LP_O32   Wavelength of the narrow [O III] 5007A Gaussian profile
 211-212 I2     0.1nm       n_STD_O32  Width of the narrow [O III] 5007A Gaussian profile
 214-216 I3     [cW/m2/nm]  n_FL_O32   Normalization of the narrow [O III] 5007A Gaussian profile
 218-221 I4     0.1nm       b_LP_O32   Wavelength of the broad [O III] 5007A Gaussian profile
 223-225 I3     0.1nm       b_STD_O32  Width of the broad [O III] 5007A Gaussian profile
 227-229 I3     [cW/m2/nm]  b_FL_O32   Normalization of the broad [O III] 5007A Gaussian profile
 231-234 I4     0.1nm       n_LP_Ha    Wavelength of the narrow Halpha Gaussian profile
 236-238 I3     0.1nm       n_STD_Ha   Width of the narrow Halpha Gaussian profile
 240-243 I4     [cW/m2/nm]  n_FL_Ha    Normalization of the narrow Halpha Gaussian profile
 245-248 I4     0.1nm       b_LP_Ha    Wavelength of the broad Halpha Gaussian profile
 250-252 I3     0.1nm       b_STD_Ha   Width of the broad Halpha Gaussian profile
 254-256 I3     [cW/m2/nm]  b_FL_Ha    Normalization of the broad Halpha Gaussian profile
--------------------------------------------------------------------------------
Table Note: Independent Gaussian feature fit parameters for each emission line
      that was fit with both a narrow and broad Gaussian profile.
--------------------------------------------------------------------------------
SDSS J001018.88+280932.5                                                                               4101 18 50 4095   74  23 4349 52  50 4331  113 125 4859  30 129 4867  93 148 4959  7  94 4957  18  67 5007  7 283 5005  18 200 6562  33  496 6564 131 344 
SDSS J001249.89+285552.6 2805 30    3 2801   80    2                                                                                                      4878  50   1 4878 123   1 4966 13   0 4952  39   0 5014 13   0 4999  39   1                            
SDSS J001355.10-012304.0 2799  6   42 2802   36  102                                                                                                      4868  41  13 4866 168  31 4959 16   3 4947  33  10 5007 16  10 4994  33  29                            
SDSS J001453.20+091217.6                                                                                                                                  4849 100  70 4873 100  82 4952 33  12 4952  33  12 5000 33  35 5000  33  35 6566  85  190 6577 198 158 
SDSS J001813.30+361058.6 2792 34  242 2802  118  152                           3864 17  0 3864   96 45                          4355 15  15 4353   68  50 4857  50  62 4873 100 103 4947 26   9 4947  52  11 4994 26  28 4994  47  34 6565  63  338 6551 214 123 
SDSS J001914.46+155555.9 2796 10   74 2798   46  448                           3864 20 35 3876  121 23 4095 16 16 4108   75  32 4345 18  17 4344   73  86 4859  52 162 4870 150  68 4952  7  36 4945  21 102 5000  7 108 4992  21 307 6561  76  385 6566 217 119 
SDSS J002634.46+274015.5 2800 24  474 2786   65  184                           3876 20 18 3876   63 57 4101 11  8 4095   56  17 4347 51  54 4333   61  20 4845  43  56 4843 121  69 4941 19  37 4939  50  18 4989 19 111 4987  49  55 6536  72  287 6528 256 132 
SDSS J003001.11-015743.5                                                                                                                                  4869  34  57 4852  97  78 4964 13  29 4953  37  12 5012 13  87 5001  37  35 6584  49  273 6564 146 219 
SDSS J003416.61+002241.1                                                                               4158 12 21 4168  193  34 4407 31  63 4401  116  39 4879  70 143 4850 100 130 4956 25  39 4971  30  10 5004 25 116 5020  30  31 6567  66  340 6558 182 257 
SDSS J003853.15+333044.3                                                                                                                                  4872  50  39 4868 100  43 4956 36   3 4976  49   1 5004 36   8 5025  53   2 6567  55  209 6564 178  85 
SDSS J004613.54+010425.7                                                                                                                                  4881  26  61 4875 100  91 4973 11  19 4972  53  13 5022 11  56 5021  46  40 6586  47  289 6585 164 131 
SDSS J004710.48+163106.5                                                                                                                                  4861  43  65 4860 110  43 4947  5  10 4951  38   8 4994  5  31 4999  38  25 6566  65  228 6561 191  86 
SDSS J004719.71+014813.9                                                                                                        4347 17  47 4347   72  82 4873  63  57 4873 122  83 4961  8  98 4956  34  54 5009  8 294 5004  34 163 6585  69  344 6598 188 139 
SDSS J005233.67+014040.8 2800 23  224 2786   29  250                                                                            4347 64  45 4333  170  19 4849 100 122 4885 100  30 4959  7  18 4947  48  30 5007  7  54 4994  48  89 6553 114  322 6535 295 125 
SDSS J005307.71+191022.7                                                                                                                                  4849 145  39 4849 145  39 4959 10 200 4955  43  27 5007 10 601 5003  43  80 6542  22  137 6533 234 264 
SDSS J010113.72+032427.0                                                                                                        4340 14   3 4347   95  64 4858  30  41 4858 131 147 4958  9 205 4952  45  46 5006  9 615 5000  45 139 6551  59  180 6547 218 376 
SDSS J010328.71-110414.4 2803 27  142 2814  101   66                                                                                                      4868  39  40 4858 100  56                                                   6562  68  187 6556 204  71 
SDSS J010447.39+101031.6                                                                                                                                  4850 100  52 4885 100  50                                                   6565  87  188 6539 242 119 
SDSS J010500.72+194230.4 2795 21  197 2800   80  116                                                                            4342 29  15 4331   99  33 4859  32  53 4857 115  62 4956 12   9 4943  50   9 5004 12  26 4991  49  27 6554  54  221 6543 191 103 
SDSS J010615.93+101043.0                                                                                                        4347 26  12 4331   82  29 4877  30  50 4872 111  42 4975  5  13 4968  38   9 5023  5  40 5016  38  27 6586  46  170 6580 161  69 
SDSS J010643.23-031536.4 2799  8    1 2786   40  187                                                                                                      4822 100  18 4870 100  63 4932 28  10 4956  30   8 4979 28  31 5005  30  24 6552  86   68 6557 197  45 
SDSS J011538.72+242446.0 2804 13   51 2789   60  185                                                   4100 24  7 4105  244   2 4346 13   7 4334   83  16 4865  46  42 4856 114  32 4959 16   5 4952  52   5 5007 16  15 5000  51  14 6560  64  132 6551 217  46 
SDSS J013012.36+153157.9 2802  9  234 2804   30  392                                                                            4347 22  23 4333   77  69 4867  58 132 4864 150  81 4965 10  37 4962  36  28 5013 10 111 5009  36  84 6568  58  453 6569 169 309 
SDSS J013113.25+085245.5 2801  5    0 2801   30  145                                                                                                      4866  26  18 4859  95  35 4959 10   9 4953  42   4 5007 10  27 5001  42  11                            
SDSS J013136.44+130331.0                                                                                                                                  4869  24 130 4864  74 114 4962  5  46 4957  49  21 5010  5 139 5005  45  62 6574  43  507 6567 168 151 
SDSS J013417.81-005036.2                                                                                                                                  4873  73  52 4849 184  16                                                   6593  87  117 6581 203  50 
SDSS J013647.96-062753.6 2782 15   13 2809   30   32                                                                                                      4873 108   4 4873 108   4 4971 28   0 4947  55   1 5020 28   1 4994  47   2                            
SDSS J013652.52+122501.5                                                                                                        4346 37  41 4333   84  52 4857  46 142 4876 138 155 4960  9  14 4947  34  71 5008  9  43 4994  34 213 6565  56  614 6548 216 260 
SDSS J014018.20-013805.8 2793 20  355 2805   20  363                                                                                                      4849  79  80 4893 123  47 4961  7  10 4954  21  22 5009  7  31 5002  21  65 6635  59  264 6641 175 233 
SDSS J014128.26+070606.1 2799  7   32 2808   29  268                                                                            4357 57   0 4357   67  60 4879  31  55 4877  78  94 4961 23  11 4948  46   7 5009 23  33 4995  49  22 6586  53  285 6582 163 134 
SDSS J014206.86+025713.0                                                                                                        4349 30  23 4332  107  60 4863  68 108 4839 117  33 4961 21  29 4937  50  13 5010 21  88 4984  48  39 6569  62  394 6573 167 232 
SDSS J014932.06+152754.0                             3727  8   40 3738   65 12 3869 19 46 3869 2000  3                          4349 42   4 4349   53  42 4857  30  46 4864 100  40 4955  9  86 4953  21  30 5003  9 257 5001  21  89 6561  45  187 6560 153 101 
SDSS J020329.86-091020.3                                                                                                                                  4885  63  16 4837 100  52 4958  8   6 4947  24   9 5006  8  17 4994  24  28 6559 100   61 6580 236  36 
SDSS J021259.21+132618.8                                                                                                                                  4863  66  51 4896 128  18 4960 21   4 4951  46   4 5008 21  13 4999  52  11 6573  98  151 6570 269  34 
SDSS J022007.64-010731.1 2798  8   40 2794   28  203                                                   4106 22 40 4116   60   6                           4859  41  70 4863 136  57 4950 47  14 4974  48   1 4997 47  43 5023  49   4                            
SDSS J025042.45+003536.7                                                                                                                                  4857  48  42 4869 192 114                                                   6568 116  300 6558 264  97 
SDSS J035150.97-061326.4 2805 11  136 2797   30  284                                                                                                      4865  30 158 4869 118  95 4963 14  16 4964  38  20 5011 14  48 5012  38  61 6574  49  553 6565 240 148 
SDSS J072517.52+434553.4                                                                                                                                  4860  24  85 4890  50  28                                                   6559  43  177 6553 179  60 
SDSS J072928.48+252451.8 2772 15   77 2800   30  336                                                                            4359 79  46 4359   80   0 4873 115  58 4873 115  58 4967 19  31 4947  42  14 5016 19  93 4994  42  43 6581 100  274 6562 263 124 
SDSS J073132.18+461347.0                                                                                                                                  4855  25  86 4857  93 103 4959  8  55 4950  30  49 5007  8 166 4998  30 148 6553  41  408 6549 141 189 
SDSS J073519.68+240104.6 2790 18  224 2772   50   54                                                                                                      4860  59  11 4859 109  19                                                                              
SDSS J073900.90+485159.0                                                                               4098 38 20 4109  111   7                           4869  55  69 4876 145  87 4960 15  37 4962  55  20 5008 15 110 5010  49  61 6578  65  223 6584 198 143 
SDSS J073913.65+461858.5                                                                                                                                  4889  45  86 4867 107  71 4947 55   9 4971  48   3 4994 52  27 5020  52   9 6596  51  212 6572 151 165 
SDSS J074941.16+262715.9                                                                                                                                  4866  43 148 4865 164  77 4968  8  18 4952  40  23 5016  8  54 4999  40  70 6562  58  408 6562 185 161 
SDSS J075115.43+505439.1                                                                                                                                  4870  29  37 4849  66  36                                                   6570  40  205 6548 231 107 
SDSS J075136.36+432732.4 2800 15  144 2792   50  127 3724  6   14 3733   60  8                                                  4340 18  13 4333   79  18 4859  42  45 4859 130  33 4959  9  13 4947  33   7 5007  9  39 4994  33  21 6559  60  138 6551 184  69 
SDSS J075405.08+280339.6 2790 50   44 2814   66    4                                                                                                      4858  30   5 4858 151   7 4959 13  13 4947  42   3 5007 13  38 4994  42   9 6549  66   19 6574 285  20 
SDSS J075547.83+220450.1                                                       3864 25  4 3864   57  6                          4347 11   1 4345   73   9 4862  38  21 4867 143  12 4958  9   4 4953  52   2 5006  9  11 5001  52   6 6566  49   58 6566 184  28 
SDSS J075837.62+135733.7                                                                                                                                  4872  44  27 4870 130  28 4965 11   5 4956  55   5 5013 11  15 5004  47  15 6582  62  123 6575 226  53 
SDSS J080036.01+501044.3                                                                                                        4349 48  53 4349   48   4 4854  25  13 4867  75  81 4960 14   7 4947  29   8 5008 14  20 4994  29  24 6561  59  132 6568 145  96 
SDSS J080117.79+521034.5 2805 30  240 2786   45  186                                                                                                      4873  60  67 4869 203  47                                                                              
SDSS J080117.91+333411.9                                                                                                                                  4849  56  60 4893 201  59 4960  5  23 4955  15  31 5008  5  68 5003  15  93 6548  82   98 6583 234 210 
SDSS J080413.66+251633.9 2803 15  277 2793   23  236                                                                                                      4861  25  63 4867  89  91 4957 44   3 4957  44   3 5005 44   8 5005  44   8 6571  44  377 6567 165 162 
SDSS J080636.81+345048.5                                                                                                                                  4853  49  63 4854 167  44 4947 28   6 4971  45   6 4994 28  19 5020  51  18 6580  73  188 6559 233  76 
SDSS J081019.48+095040.9 2804 15   79 2793   30  282                                                                            4347 19   9 4333   70  30 4864  32  61 4854 113  59 4961 15  18 4949  51  12 5009 15  53 4997  51  36 6539  55  276 6523 199  86 
SDSS J081056.96+120914.8 2792 15   66 2796   80   35                                                                            4336 19   6 4335   80  24 4854  42  30 4861  87  26 4947 33   4 4947  33   4 4995 33  13 4995  33  13 6558  53  101 6561 161  57 
SDSS J081114.66+172057.4                                                       3866 17 21 3864   68 56                          4334 17  12 4344   87  47 4843  92  93 4885 100  96 4961  8  84 4952  30  63 5009  8 252 5000  30 189 6555  84  227 6564 233 282 
SDSS J081127.44+461812.9 2771 15    2 2800   30   10                                                                                                      4873  45   3 4883 134   2 4947 60   0 4955  60   0 4994 60   1 5003  60   1 6580  78    9 6540 359   3 
SDSS J081410.76+443706.9 2804 25  362 2772   37  126                                                                                                      4877  23  67 4871  75 110 4964 28  15 4947 119  14 5012 28  45 4994 119  43 6580  39  658 6580 179 318 
SDSS J081558.35+154055.2 2800 29  252 2814 1000   28                                                                            4333 58  26 4347   64  25 4872  17  43 4865 100 118 4959 12  18 4955  60  16 5007 12  54 5003  60  49 6567  68  256 6561 238  76 
SDSS J081940.58+082357.9 2799 29   16 2801   77   20                                                                                                      4873  79   5 4849 157   8 4959 19   5 4947  47   3 5007 19  15 4995  49   9                            
SDSS J082507.67+360411.1                                                                                                        4349 45 172 4331  100 191 4869  31 353 4869  75 437 4962 10 141 4953  30 131 5010 10 423 5001  30 393 6569  57 1791 6563 203 639 
SDSS J082603.32+342800.6 2798 25  134 2809   66  140                                                                                                      4879  94  26 4879  94  26 4970 24   9 4947  74  11 5018 24  26 4994  74  34 6587 111  145 6597 259  62 
SDSS J082643.45+143427.6 2794 25  182 2805   50   89                                                                            4353 15  11 4367   76  25 4862  26  29 4867 100  67 4960 11  26 4951  30  14 5008 11  78 4999  30  42 6556  57  104 6578 154 102 
SDSS J082644.66+163549.0                                                       3914 20 94 3921   57 11 4153 19 38 4150   95  16                           4927  30 157 4934 110 105 5024 11 157 5021  34  28 5072 11 472 5069  34  83 6650  38  729 6652 164 332 
SDSS J082736.89+061812.1                                                                               4117 41 35 4105   61   0                           4881  35  86 4885  80 121 4969 13  74 4972  29  31 5017 13 222 5020  29  92 6585  51  428 6587 170 171 
SDSS J083255.63+182300.7 2798 24  256 2818   38  177                                                                                                      4853  49  38 4885 100  26                                                   6575  75  140 6573 243  92 
SDSS J083417.12+354833.1 2801 25  421 2781   50  266                                                                                                      4863  34 101 4858 100 129 4947 21  15 4971  30   6 4994 21  45 5020  30  17 6568  56  408 6560 185 159 
SDSS J083745.74+052109.4 2808 25  205 2798  100   68                           3874 28 22 3876   59  0                          4360 41  18 4349  101  34 4881  33  41 4881  96  75 4975 15   7 4966  49  15 5023 15  22 5014  49  44 6596  55  235 6592 175 112 
SDSS J084017.87+103428.8 2799 16  140 2801   50   45                                                                                                      4864  32  29 4864  98  26 4959  9   9 4952  28  13 5007  9  26 5000  28  38                            
SDSS J084029.97+465113.7                                                                                                                                  4869  40 234 4876 112 356 4959 16  59 4958  62  13 5007 16 178 5006  62  38 6576  66  835 6583 199 463 
SDSS J084133.15+200525.7                                                                                                                                  4885  71  63 4850  93  50 4968 16   8 4947  28   4 5016 16  23 4995  28  11 6587 170  182 6494 431  53 
SDSS J084401.95+050357.9                                                                                                                                  4885  74  34 4837 115  19 4957 78   6 4954 131   6 5005 78  18 5002 131  18                            
SDSS J084526.75+550546.8                                                                                                                                  4905  24  41 4915 103 123 5004  9  66 4995  45  30 5052  9 197 5043  45  90 6624  68  273 6636 205 116 
SDSS J084729.52+441616.7 2807  8   95 2799   20  201                                                                                                      4865  24  49 4860 112  89 4960  9  18 4966  81   7 5008  9  54 5014  81  21 6568  73  196 6537 270  71 
SDSS J084846.11+611234.6 2796 21  318 2814   50   98                                                                                                      4864  46  97 4869 100 118 4959 19  34 4947  89  18 5007 19 101 4994  89  54 6562  64  512 6565 206 259 
SDSS J085046.17+522057.4                                                                                                                                  4852  33  70 4852 115 123                                                   6552  71  306 6537 214 137 
SDSS J085337.36+121800.3                                                                                                                                  4864  50 123 4849 206  81                                                   6580  77  338 6571 231 118 
SDSS J085344.17+354104.5                                                                                                                                  4869  33   1 4856 100   2 4971 17   0 4971  17   0 5020 17   0 5020  17   0 6569  57    7 6553 183   3 
SDSS J085443.10+075223.2                                                                                                                                  4882  22  50 4881  74 112 4971 22   7 4947 110   9 5020 22  21 4994 110  27 6587  56  288 6586 191  92 
SDSS J085726.94+331317.1                             3733 13   67 3728   57  4 3868 14 36 3876   67 36 4112 19 20 4105   60   7 4357 42  47 4343   72   4 4862  23  86 4871  93  56 4958 12  80 4954  30  55 5006 12 239 5002  30 165 6569  33  352 6570 147 102 
SDSS J085856.00+015219.4                                                                                                                                  4868  41   3 4876 146   2 4952 29   0 4952  60   0 4999 29   1 4999  60   1 6575  60    7 6582 236   2 
SDSS J085946.79+603702.1                                                                                                        4347 24  13 4336   71  34 4862  35  54 4860  83  54 4957 38   1 4957  38   2 5004 38   4 5004  38   5 6569  53  224 6563 172 107 
SDSS J090247.57+304120.7                                                                                                                                  4856  22  35 4866  99 178 4960  9  50 4955  23  45 5008  9 151 5003  23 134 6560  38  181 6571 154 422 
SDSS J090444.33+233354.0                                                                               4109 42 24 4095   56   4 4347 20  24 4347   92  50 4879  74 138 4849 100  55 4957 20  25 4951  70  21 5005 20  76 4999  70  63 6584  74  488 6581 241 220 
SDSS J090646.98+174046.8                                                                               4154 53 38 4154   61   0                           4872  35  93 4873  92  84 4965 30  30 4983  30  11 5013 30  90 5032  30  32 6578  60  364 6556 222 129 
SDSS J090709.89+250620.8 2804 20  170 2790   77   46                                                   4111 19 20 4100   61   0 4354 38  55 4354   67  18 4872  45  89 4862 131  38 4967 13  15 4960  47  12 5015 13  45 5008  49  36                            
SDSS J090710.36+430000.2                                                                                                                                  4873  35  82 4877  81  84 4950 31   8 4971  60   4 4998 31  24 5020  60  13 6577  56  447 6577 191 177 
SDSS J091054.17+375914.9 2804 25  176 2782   50   91                                                                                                      4866  26  29 4873  95  46 4963 16   9 4947  30   8 5011 16  27 4994  30  25 6570  59  126 6578 182  55 
SDSS J091118.02+202254.7 2806 25   16 2800   50    5                                                                                                      4856  81   4 4893 100   5 4947 30   2 4971  30   1 4994 30   5 5020  30   4                            
SDSS J091301.01+422344.7                                                                               4109 13 27 4119   71  16 4357 32  43 4357   81  51 4880  36  60 4885 100 137 4975 15  67 4957  30  50 5023 15 201 5005  30 151 6603  50  518 6610 186 232 
SDSS J091328.23+394443.9                                                                                                                                  4858  29   3 4838  72   2 4964  5   0 4957   9   0 5012  5   0 5005   9   1 6560  46   14 6536 196   5 
SDSS J091425.72+504854.9                                                                                                                                  4865  62  58 4859 219  18 4968  9  10 4957  21  11 5016  9  29 5004  21  33 6577  75  150 6558 272  68 
SDSS J091716.79+461435.3                                                                                                                                  4877  41  13 4850 100  28 4959 11  57 4957  30  35 5007 11 172 5005  30 104 6568  33   62 6537 328 118 
SDSS J091941.26+253537.7 2778 25   45 2806   50  219                           3866 13 16 3876   61  6                                                    4881  88  41 4850 100  26 4961 16  31 4947  30  15 5009 16  94 4995  30  44 6570 100  128 6559 304  63 
SDSS J092216.04+160526.4                                                                               4103 40 23 4108   63   0 4347 41  39 4347   91  21 4869  27  70 4874  90  85 4962 27  15 4947  30   6 5010 27  46 4994  30  19 6581  45  368 6583 163 187 
SDSS J092325.25+453222.2 2800 20   79 2800   50   39                                                                                                      4870  32  26 4872 108  36 4963 14   5 4950  49   7 5011 14  14 4997  49  22                            
SDSS J092456.66+305354.7 2796 25   20 2790   50   27                                                                            4346 13   8 4331  107   5 4854  34   7 4855 117   8 4947 48   1 4971  53   0 4994 55   2 5020  52   0                            
SDSS J092523.24+214119.8                                                                               4101 16 13 4095   56   9 4347 32  32 4340   76  16 4868  32  81 4859 100  75 4961 18  22 4947  30  13 5009 18  66 4994  30  38 6570  57  245 6564 189  73 
SDSS J092555.05+490338.2                                                                                                                                  4849 100  27 4893 100   6 4961 16  13 4947  30   7 5009 16  40 4994  30  20 6560  92   54 6561 281  28 
SDSS J092942.97+064604.1                                                                                                                                  4854  66 185 4853 200  73                                                   6531  62  204 6553 159 181 
SDSS J093251.98+023727.0 2805 19   86 2787   44   95                                                                                                      4878  89  35 4850 100  17 4949 25   4 4971  30   6 4997 25  12 5020  30  17 6573  89  115 6559 248  36 
SDSS J093533.88+235720.5 2801  8   31 2797   47  261                                                                            4338 46   6 4349   99  26 4850  83  51 4894 100  55 4962 16  21 4948  30  18 5011 16  62 4995  30  53 6564  81  151 6566 215  96 
SDSS J094140.16+325703.2 2801 25  108 2784   50   40                                                                                                      4867  33  23 4874 100  38 4970 23   4 4947  30   6 5018 23  11 4994  30  18                            
SDSS J094214.40+034100.3                                                                                                                                  4873  84   2 4873  84   2 4960  9   2 4958  30   1 5008  9   6 5006  30   2 6553  35   10 6557 145   8 
SDSS J094328.94+140415.6                                                                                                                                  4888  30  12 4888 109  73                                                   6604  82  281 6600 242 134 
SDSS J094347.02+690818.4                                                                                                                                  4847  29  13 4885  94  44 4959 11   6 4958  30   6 5007 11  19 5006  30  17 6573  91  114 6614 223  46 
SDSS J094427.27+614424.6                                                       3877 19 26 3874   64 35                          4354 29  37 4336   90  55 4872  30  54 4871 114 126 4973  9  36 4961  39  55 5021  9 107 5009  39 165 6573  41  296 6573 153 333 
SDSS J094602.31+274407.0                                                                                                                                  4867  48  80 4837  92  42 4971 30   3 4971  30   3 5020 30   8 5020  30   9 6573  68  291 6543 287 151 
SDSS J094637.83-012411.5                                                                               4121 18  2 4129   62  13                           4890  30  61 4893 109  71 4977 20  11 4991  38   3 5025 20  33 5040  38  10 6602  49  287 6609 164 149 
SDSS J094646.94+392719.0 2803 25  109 2788   48  134                                                                                                      4873  61  37 4837 100  28                                                   6572  69  115 6544 219  55 
SDSS J094648.59+171827.7 2802 24  224 2786   69   77                                                                            4342 58  51 4349 1000   9 4863  49  42 4861 100  73 4959  9  18 4953  30   8 5007  9  54 5001  30  25 6565  66  251 6560 181  98 
SDSS J094902.38+531241.5                                                                                                                                  4860  55  68 4873 147  34 4951 19   5 4971  51   2 4999 19  15 5020  45   5 6568  48  190 6557 168 119 
SDSS J095047.45+194446.1                                                                                                                                  4902  48 150 4903 119 125 4988 14  65 4977  15  17 5036 14 194 5024  15  52 6476  62  535 6494 161 226 
SDSS J095058.76+263424.6                                                                               4112 14  6 4111   58   5 4354 29   3 4343   72  18 4864  38  32 4870 121  26 4957  5  12 4957  44   5 5005  5  37 5005  44  16 6568  61  118 6559 210  47 
SDSS J095327.95+322551.5                                                                               4103 39 47 4109   57  12 4347 20  27 4347   84 122 4876  43 165 4882 100 223 4978  9  36 4970  30  51 5026  9 107 5018  30 153 6567  64  928 6568 207 294 
SDSS J095330.36+353223.1                                                                                                                                  4860  39  60 4852 200  54                                                   6571  52  157 6532 221  53 
SDSS J095544.25+182546.9 2798 22  117 2812   39   20                                                                            4357 12  29 4360   80  31 4863  33  37 4871  88  37 4963 12  13 4955  30  15 5011 12  38 5003  30  46                            
SDSS J095555.68+351652.6                                                                                                                                  4870  30  21 4862 132  74 4969  9  75 4962  21  17 5017  9 226 5010  21  50 6575  40   74 6576 149 158 
SDSS J095707.82+184739.9                                                                                                                                  4862  20  24 4861  74  41 4947 25   1 4947  25   1 4994 25   3 4994  25   3 6564  54  169 6551 258  62 
SDSS J095746.75+565800.7                                                                                                                                  4876  37 253 4837 111  64 4956  9  23 4955  30  22 5004  9  69 5003  30  66 6579  57 1140 6563 241 404 
SDSS J095823.07+371218.3 2801 25  232 2785   50  139                                                                                                      4862  35  36 4863 100  44                                                   6569  54  172 6567 190  76 
SDSS J095852.19+120245.0 2800 30  201 2786   78   64                                                                            4352 14  97 4352   56  47 4862  40  41 4867 102  73 4960 12  11 4951  45  20 5008 12  33 4999  45  59                            
SDSS J100212.63+520800.2                                                                                                                                  4873  26 118 4884  77 168 4968 16  59 4947  30  31 5016 16 177 4994  30  93 6578  55  429 6584 167 154 
SDSS J100610.55+370513.8 2800 15  119 2798   50  149                           3873 16 31 3874   60 23                                                    4845  63  71 4885  93  60 4960 12  41 4955  30  58 5008 12 123 5003  30 173                            
SDSS J100653.26+011938.7                                                                                                        4372 17   2 4358   79  18 4876  86  50 4910 100  18 4989 21  15 4972  30  10 5037 21  46 5019  30  29 6617  69  184 6605 255  73 
SDSS J100850.06-023831.6                                                                                                                                  4872  43 133 4867  92  39 4966  9  21 4952  30  23 5014  9  64 5000  30  68 6573  58  550 6568 228 196 
SDSS J101106.74+114759.4 2796 17   57 2810   18  478                           3877 16 69 3886 2000 12 4114 17 23 4116   61  41 4357 23  69 4356   69  85 4882  27 258 4882  94 151 4978  9  27 4971  27  84 5026  9  81 5019  27 251 6588  34  884 6589 128 428 
SDSS J101211.44+330926.4 2800 19  428 2816   94   82                                                                            4364 27  40 4364   73  34 4860  19  86 4873 100  99 4959 11 119 4955  25  52 5007 11 357 5003  25 157 6561  42  355 6575 230 184 
SDSS J101353.43+244916.4                                                       3877 16 86 3869   55 98 4110 11 34 4114   91 115 4354 66 326 4354  250  75 4873  40 425 4882 100 632 4949 30 111 4971  30 155 4996 30 334 5019  30 465 6579  64 2087 6578 184 993 
SDSS J101425.11+032003.7 2796 18  130 2797   94  142                                                                                                      4846  55  43 4885 100  37 4958  9   5 4958   9   5 5006  9  15 5006   9  15 6561  63  141 6555 226  64 
SDSS J101429.57+481938.4                                                                                                                                  4856  34 177 4857  98 107 4947 25  10 4971  30   4 4994 25  29 5020  30  13 6559  46  537 6556 172 194 
SDSS J101542.04+430455.6                                                                                                                                  4875  49  65 4856 179  25 4954 48   2 4954  50   2 5001 52   6 5001  49   7 6587  60  173 6573 223  57 
SDSS J101724.26+333403.3                                                                                                                                  4837 100  43 4881 100 153 4964 21  12 4947  35  19 5012 21  37 4994  35  56 6574  84  290 6581 209 168 
SDSS J102154.00+051646.3                                                                                                                                  4862  39  22 4879 170  26                                                                              
SDSS J102537.69+211509.1                                                                                                        4341 31   8 4333   96  22 4860  30  17 4849 128  59 4960 14  46 4947  31  16 5008 14 137 4995  31  47 6549 101  148 6534 259  82 
SDSS J102731.49+541809.7                                                                                                                                  4837  81   2 4885  96   2 4960 11   1 4949  60   1 5008 11   3 4997  60   2 6543  69    4 6568 245   8 
SDSS J102907.09+651024.6 2791 17    8 2807   21   15                                                                                                      4880  66   5 4880 224   1 4971 22   0 4954  53   0 5019 22   1 5001  52   0 6578  72   14 6566 219   4 
SDSS J103209.78+385630.5                                                                                                                                  4879  46   3 4859  93   3 4960 15   0 4947  30   1 5008 15   1 4994  30   2 6582  58   10 6560 185   5 
SDSS J103236.98+230554.1                                                                                                        4343 13  17 4347   99  14 4870  30  32 4869 113  34 4966 12  33 4954  55   5 5014 12  98 5001  50  15 6578  53  128 6582 185  84 
SDSS J103246.19+323618.0                                                                                                                                  4857  62  35 4885 100  21                                                   6568  78  119 6572 203  58 
SDSS J103405.73+463545.4 2811 25    1 2800   50    7                                                                                                      4855  34   1 4869 121   2 4959 11   1 4947  46   0 5007 11   3 4994  46   1 6571 105    6 6582 222   2 
SDSS J103718.23+302509.1 2810 25    7 2778   50    2                                                                            4349 11   0 4349  100   1 4873  68   3 4873 324   1 4947 46   0 4971  51   0 4994 53   1 5020  49   1 6588  53    6 6581 181   4 
SDSS J104018.51+572448.1 2799 24   25 2786   48   15                                                                                                      4858  46   9 4858 116   7 4959  6   1 4948  48   0 5007  6   4 4996  47   1                            
SDSS J104330.09+441051.5 2804 25    7 2785   50    6                                                                                                      4839 100   1 4885 100   1 4971 54   0 4947  60   0 5020 54   0 4994  60   1 6567  85    5 6567 232   3 
SDSS J104336.73+494707.6 2809  8    4 2802   50   14                                                                                                      4837 100   2 4885 100   4 4957 30   1 4975  30   0 5004 30   2 5023  30   1 6586  65    7 6565 169   5 
SDSS J104621.57+483322.7                                                                                                                                  4868  69   2 4868  69   2                                                   6570  53    9 6558 229   3 
SDSS J104716.50+360654.0 2801 18    8 2797   50    2                           3866 13  1 3872   59  1 4101 15  0 4095   71   0 4347 48   1 4333  248   0 4864  24   1 4867  84   2 4960 13   1 4951  28   1 5008 13   2 4999  28   2 6567  36    8 6568 134   5 
SDSS J104743.57+661830.5                                                                                                                                  4885  98   4 4837 100   2 4948 44   1 4971  60   0 4996 44   2 5020  60   1 6583  82    7 6571 247   5 
SDSS J104911.34+495113.6                                                       3869 15  8 3876   64  1 4105 18  4 4095   60   2 4342 21  10 4347   64   8 4865  30  21 4867  97  16 4959 10   5 4957  41   2 5007 10  15 5005  41   6 6566  44   74 6568 158  28 
SDSS J104941.58+522348.9                                                       3876 25  7 3864   66  9                          4338 16   0 4341   70  30 4860  32  16 4878 105  62 4967 10  10 4954  43  18 5015 10  31 5001  43  54 6576  94  170 6568 285  42 
SDSS J105045.72+544719.2                             3729  8    2 3733   65  1                         4098 43  1 4109   57   0 4338 17   1 4338   66   2 4859  47   3 4864 122   4 4959  9   3 4947  38   2 5007  9   8 4994  38   5 6561  75   12 6554 217   5 
SDSS J105902.04+580848.6 2802 15    2 2798   28    5                                                   4103 13  0 4101   62   1                           4864  34   3 4865 100   1 4959 11   1 4947  60   0 5007 11   2 4994  60   1 6566  54    7 6565 175   3 
SDSS J105926.43+062227.4                                                                                                        4383 28   3 4395   94  48 4867  71  73 4885 183  62 4956 47  12 4956  47  12 5004 47  36 5004  47  36 6585 111  249 6579 279  76 
SDSS J110148.85+054815.5                                                                                                                                  4873 123 132 4849 165  25 4971 52  22 4947  52  23 5020 46  65 4994  48  70 6584 114  311 6574 322 176 
SDSS J110516.68+200013.7                             3733  9    1 3733 2000  0 3864 38  0 3864   63  0                          4343 42   1 4340  139   1 4855  36   1 4868 100   2 4971 22   1 4951  30   1 5019 22   2 4998  30   3 6571  70    5 6574 212   3 
SDSS J110735.58+642008.6                                                       3889 18  2 3889   58 28                          4372 19  14 4362   63  79 4863  30 147 4863 115 123 4959 15  30 4951  47  15 5007 15  90 4999  52  45 6564  58  656 6551 222 168 
SDSS J110810.87+014140.7                                                                                                                                  4878  66   4 4837  97   1 4967 19   0 4954  26   0 5015 19   1 5001  26   1 6570  76    9 6563 187   3 
SDSS J111119.10+133603.8                                                                                                                                  4837  68  16 4885 100  22 4947 30   3 4971  30   2 4994 30   9 5020  30   7                            
SDSS J111313.29+102212.4 2803  8    1 2801   50   10                                                                                                      4861  52   3 4865 196   2                                                   6566  74    7 6556 205   4 
SDSS J111352.53+104041.9                                                                                                                                  4870  82  45 4837 100  37 4963 13  12 4947  30   9 5011 13  37 4994  30  28 6565  50   86 6552 199 130 
SDSS J111850.02+351311.7                                                                                                                                  4861  48   2 4873 177   1                                                   6562  50    6 6558 157   2 
SDSS J111920.98+232539.4                                                       3864 18  1 3876   96  0                          4344 36   1 4349  117   1 4857  34   1 4871 100   1 4962 12   0 4953  30   1 5010 12   1 5001  30   3 6566  63    5 6580 183   3 
SDSS J112127.79+254758.9                                                                                                        4347 70  29 4347   70  78 4862  33  84 4858 121 152 4960 11  96 4953  29  81 5008 11 289 5001  29 243 6559  68  403 6549 193 264 
SDSS J112726.81+601020.2                                                                                                                                  4869  24  32 4881 105  57 4965 22  11 4971  52   9 5013 22  34 5020  45  27 6580  63  191 6587 198  63 
SDSS J112938.46+440325.0                                                       3886 16 66 3879   59 15 4117 19 32 4118  138  35 4364 10  33 4353   79  82 4881  36 137 4882 152  93 4982  9  78 4974  28  52 5030  9 235 5022  28 156 6593  35  496 6589 146 260 
SDSS J113048.45+225206.6                                                       3868 20  1 3865   58  0                                                    4873  70   1 4873  98   1 4948 50   0 4971  49   0 4996 49   1 5020  53   0 6577  69    7 6586 186   3 
SDSS J113330.17+144758.8 2808 27  102 2801   65   91                                                                                                      4876  54  32 4874 152  23 4955 20   2 4955  53   4 5002 20   5 5002  50  12                            
SDSS J113621.05+005021.2 2801 16    4 2800   50    4                           3867 26  1 3876   55  0 4109 12  1 4103  103   1 4349 23   0 4349  103   1 4860  30   1 4867 104   2 4960 11   0 4954  36   1 5008 11   1 5002  36   2                            
SDSS J113740.61+630256.9                                                       3872 17 27 3869   60 25                                                    4856 120  76 4837 200  15 4962 10  28 4947  32  18 5010 10  84 4994  32  53 6551 123  229 6549 324  89 
SDSS J113924.64+332436.9                                                                                                                                  4859  73  41 4885 100  34 4971 30   0 4971  30   2 5020 30   0 5020  30   7 6583  62  157 6572 204  76 
SDSS J114212.25+233250.5                                                                                                                                  4878  45 989 4869 146 700 4954 31  71 4954  47  70 5001 31 214 5001  49 210 6590  57 4188 6581 212 992 
SDSS J114323.71+193448.0 2802 25    6 2798   50    3                                                   4097 29  0 4095   61   0 4349 12   0 4338   83   1 4872  78   2 4837 164   0 4964 23   0 4952  60   1 5012 23   1 5000  60   2                            
SDSS J114350.30+362911.3                                                                                                        4375 30  17 4375   80  26 4867  43  40 4875 134  34 4961 10  31 4952  28  18 5009 10  92 5000  28  53 6570  71  160 6580 231  58 
SDSS J114705.24+083900.6                                                                               4112 17 28 4113   92   7                           4862  31  66 4877 112 120 4964  6 110 4957  20 137 5012  6 331 5005  20 411 6567  76  418 6577 239 141 
SDSS J114711.78+084029.6                                                                                                                                  4860  36   1 4849 142   1                                                   6562  57    4 6539 253   2 
SDSS J114738.35+301717.5 2807 15    1 2796   33    5                                                                                                      4863  72   1 4863  72   1                                                                              
SDSS J114902.70+144328.0                                                                               4123 12  6 4123   80  35 4367 51  35 4367  106  15 4868  53  87 4869 149  57 4960 11  30 4947  15  12 5008 11  91 4994  15  37 6569  72  235 6582 197  96 
SDSS J114907.15+004104.3                                                                                                        4434 19   3 4442  100  28 4868  54  23 4837 138  27 4947 30   5 4971  60   2 4994 30  16 5020  60   5 6568  78   82 6545 215  48 
SDSS J114927.90+432727.9 2800 25  105 2776   50   25                                                                                                      4861  55  31 4910 200  27                                                                              
SDSS J115747.99+272459.6 2798 17  187 2788   50  129                                                                                                      4870  42 108 4860 144  83 4947 35   3 4947  35   3 4994 35   9 4994  35   9 6572  63  316 6562 198 231 
SDSS J121314.03+080703.6 2799  8  172 2798   28  317                                                                                                      4863  28  37 4857 112  54 4950 33   3 4971  60   3 4998 33  10 5020  60  10 6566  60  160 6546 213  48 
SDSS J121404.10+330945.6                                                                               4128 22 49 4117   63  13 4366 13  57 4369   63 102 4873  36 134 4866  88 218 4961 10 174 4953  28 101 5009 10 522 5001  28 303 6570  53  597 6561 158 300 
SDSS J121423.01+024252.8                                                                                                                                  4862  30   1 4851 106   2 4947 14   0 4971  26   0 4994 14   0 5020  26   0 6565  50    7 6542 215   3 
SDSS J121519.42+424851.0 2799 22    6 2786  100    1                                                                            4346 23   0 4344   75   1 4867  38   2 4866 132   2 4963 15   0 4950  30   1 5011 15   1 4997  30   2 6567  51    8 6565 175   4 
SDSS J121736.65+515510.3 2802 21   12 2796   87    2                           3868 18  2 3876   57  1 4102 13  1 4097   56   1 4331 23   1 4349   71   3 4861  17   2 4867 115   4 4960 15   2 4947  30   1 5008 15   6 4994  30   3 6568  55   10 6568 188   8 
SDSS J121810.98+241410.9                                                       3879 40 28 3879   61  0 4110 37 33 4120   62   0 4362 25  20 4362   84  46 4876  40  74 4872 120  77 4968 25  17 4947  30  19 5016 25  52 4994  30  58 6579  61  310 6562 228 143 
SDSS J122046.05+455442.1                                                                                                                                  4863  46   2 4860 149   2                                                   6567  64    9 6545 252   5 
SDSS J122343.15+503753.4 2794 20  170 2777   75   34                                                                                                      4865  45  38 4845 147  37 4964 15  10 4947  30  10 5012 15  30 4994  30  29                            
SDSS J122709.48+310749.3                                                                                                                                  4863  35  44 4842 133  60                                                   6568  41  186 6553 154 177 
SDSS J122938.61+462430.5                                                                                                                                  4880  35  40 4881  90  86 4947 60  11 4971  60   7 4994 60  34 5020  60  20 6597  59  203 6599 178  98 
SDSS J123514.64+462904.0 2798 13  152 2796   50  261                                                                                                      4869  65 177 4845 174  98 4962 10  23 4949  40  41 5010 10  70 4996  40 122 6570  76  406 6560 205 154 
SDSS J125150.45+114340.7                                                                               4109 35 22 4109 2000   7 4337 24  20 4347   75  48 4869  59 107 4868 163  53 4960  9  32 4952  40  39 5008  9  96 5000  40 116 6575  91  290 6583 287  74 
SDSS J125159.90+500203.6                                                                                                        4347 77   0 4347   77  38 4872  31  46 4872  95  60 4956  5  23 4961  29  19 5004  5  68 5009  29  56 6576  59  230 6560 207  75 
SDSS J132845.00+510225.8 2812 15 1227 2796   30 1018                                                                                                      4866  37 167 4874 112 190 4954 30  40 4971  30  17 5002 30 121 5020  30  50                            
SDSS J133342.56+123352.7 2807 21    2 2803   50    5                                                                                                      4876  29   1 4879 100   2 4971 21   0 4947  30   0 5019 21   0 4994  30   1                            
SDSS J134341.99+255652.9                                                                                                                                  4885 199   2 4885 199   2 4959  9   1 4959   9   1 5007  9   4 5007   9   4 6534 134    4 6589 227  14 
SDSS J135908.35+305830.8 2796 25  201 2776   50  192                                                                                                      4848  79  67 4885 100  37 4971 30   2 4971  30   2 5020 30   5 5020  30   5 6572  48  132 6558 151 175 
SDSS J140058.79+260619.4                                                                                                        4360 15  29 4360   84  38 4867  27  78 4868  80 103 4963 17  14 4947  30  12 5011 17  43 4994  30  35 6573  52  338 6577 176 157 
SDSS J140704.43+273556.6 2814 29  279 2793   31  229                                                                                                      4867  49  33 4885 128  66 4953 15  13 4965  15  13 5001 15  40 5013  15  39 6581  75  177 6576 207  85 
SDSS J141028.14+135950.2                                                                                                                                  4845  41   1 4885 103   2 4966 19   1 4952  60   1 5014 19   2 5000  60   2 6567  95    9 6597 295   7 
SDSS J141321.05+092204.8                                                                                                                                  4870  46 198 4867 147 136 4957 26  18 4957  49  22 5004 26  55 5004  52  66                            
SDSS J141617.38+264906.1                                                                                                        4355 16  21 4346  117  26 4863  69  50 4854 200  15 4961  9  18 4958  36   7 5009  9  53 5006  36  22 6567  78  123 6555 233  48 
SDSS J141925.48+074953.5                                                                                                                                  4876  54   2 4857 152   2 4960 39   0 4978  52   0 5008 39   1 5027  51   0 6575  65    6 6565 203   3 
SDSS J141951.84+470901.3 2804 24  481 2788   75  229                                                                            4352 19  12 4354   57  41 4858  51  78 4885 100  89 4962 10  34 4955  30  28 5010 10 101 5003  30  84 6574  67  364 6568 242 127 
SDSS J142013.03+253403.9 2794 25    8 2776   50    3                                                                                                      4860  30   2 4849 122   1 4959  6   0 4960  28   0 5007  6   1 5008  28   1 6563  52    6 6559 203   2 
SDSS J142435.97+421030.4                                                                                                                                  4885  67  99 4837  79  84 4964 14   9 4947  30  23 5012 14  26 4994  30  68 6578 108  276 6581 235  70 
SDSS J142500.24+494729.2                                                                                                        4426 17  12 4419   68  30 4856  46  51 4849 144  37                                                   6559  69  143 6552 203  67 
SDSS J142502.62+274912.2                                                       3883 17 67 3888   57  0                                                    4859  30  36 4862 142  52 4960  9 130 4958  18  42 5008  9 390 5006  18 126 6564  24  129 6567 180 189 
SDSS J142543.32+540619.3 2800 25  266 2771   50   88                                                   4134 39 13 4134   61   0                           4868  31  35 4863 100  68 4971 30   5 4947  30   2 5019 30  15 4994  30   7                            
SDSS J142755.85-002951.1 2801 18  291 2786   66   64                                                                            4430 35  19 4416   91  18 4862  30  43 4867  90  51 4960 12  17 4955  37  12 5008 12  51 5003  37  35                            
SDSS J142903.03-014519.3 2804 22    1 2801   50    3                                                   4109 18  1 4109 2000   0                           4873  45   1 4868 138   1 4960 12   0 4947  36   0 5008 12   1 4994  36   1                            
SDSS J144624.29+173128.8                                                                               4105 11 26 4097   61  10 4331 28   6 4346   66  51 4865  17  40 4862  86  65 4960 11  42 4947  60   7 5008 11 126 4994  60  22 6566  35  128 6574 131 135 
SDSS J144706.81+212839.2 2800 19  231 2772   50  107                                                                                                      4854  30  11 4854 119  47 4957 16  12 4957  50   6 5004 16  36 5004  50  17                            
SDSS J144948.62+123047.4                                                                                                        4349 35   2 4349   95   2 4873  43   1 4864 124   5 4959 11   5 4953  36   2 5007 11  16 5001  36   5 6574  72    6 6549 211  13 
SDSS J145541.11-023751.0                                                                                                        4360 17  45 4362   94  85 4865  29  39 4873  93 151 4960 12  50 4954  30  16 5008 12 151 5002  30  47 6572  82  317 6568 219  87 
SDSS J150205.58-024038.5 2816 15  118 2814   50  285                                                                                                      4885  50  49 4883 107  58 4947 60   8 4971  60   5 4994 60  24 5020  60  15 6607  72  206 6594 230 100 
SDSS J150743.71+220928.8 2813 21   80 2807   50   49                                                                                                      4886  48  42 4872 167  19 4960 53   3 4960  49   3 5007 52  10 5007  49  10                            
SDSS J151123.30+495101.2                                                                                                                                  4850 112   1 4850 112   1                                                   6570  71    6 6531 274   3 
SDSS J151341.89+463002.7                                                                               4113 29 32 4114   88   3 4352 36  49 4352   80  28 4860  38  34 4873  69 140 4964 12  23 4952  30  21 5012 12  70 5000  30  62 6573  75  343 6572 214 111 
SDSS J151507.82+612411.9                                                                                                                                  4860  30   4 4866 111   5 4959  7   3 4948  29   2 5007  7   9 4996  29   5 6562  47   11 6575 152   7 
SDSS J151727.68+133358.6 2805 25  286 2796   48   99                                                                                                      4879  17  41 4885 106 100 4947 30  10 4971  30  13 4994 30  30 5020  30  38 6582  55  281 6582 186 114 
SDSS J151733.09+435648.4 2796 30  177 2784  232   38                                                                                                      4874  42  20 4868 100  47 4971 30   0 4971  30   2 5020 30   1 5020  30   5 6577  75  131 6580 202  50 
SDSS J152929.55+230208.7                                                                               4096 28  1 4109   72   1                           4859  42   6 4860 125   4 4960  8   0 4948  54   0 5008  8   1 4996  53   1 6560  65   16 6564 196   5 
SDSS J153248.95+173900.8                                                                                                                                  4865  72   0 4849 136   1 4959  9   0 4951  48   0 5007  9   1 4999  51   1 6550 103    3 6559 270   2 
SDSS J154550.37+554346.2                                                                                                                                  4871  34   6 4861 159   4 4962 10   2 4954  30   3 5010 10   7 5002  30   8 6569  45   20 6564 160  10 
SDSS J155355.10+375844.1                                                                                                        4349 39  18 4336  130  22 4865  30  46 4871 113  49 4971 31   3 4947  48  10 5020 31   8 4994  48  30 6580  41  197 6576 166  91 
SDSS J160029.86+331806.9                                                                                                                                  4853 121   3 4853 121   3 4961 11   2 4953  51   1 5009 11   6 5001  51   4 6553 118   11 6539 208   9 
SDSS J160207.67+380743.0                                                                                                                                  4870 116 227 4870 116 227 4947 36 128 4971  54  35 4995 36 384 5020  48 104 6555 100 1082 6568 262 404 
SDSS J160425.30+193929.1 2804 24    2 2784   38    2                                                                                                      4851  35   0 4849 112   1                                                                              
SDSS J160513.17+325829.9 2808 25  106 2797   50  147                                                                                                      4884  37  48 4876 122  39                                                   6599  59  178 6571 261  52 
SDSS J160552.97+292141.4                                                                                                        4347 46  13 4335   59  30 4854  48  77 4849 152  57 4959 10  44 4947  60  14 5007 10 131 4995  60  42 6551  71  244 6548 237 105 
SDSS J160637.57+173516.2                                                                                                                                  4866  45 102 4848 140  36 4964  6   9 4940  45   6 5013  6  26 4987  45  19 6562  54  293 6564 172 141 
SDSS J161435.70+372715.6                                                                                                                                  4864  37  73 4878  95 163 4961 13  21 4959  30  47 5009 13  63 5007  30 141 6573  48  452 6585 158 342 
SDSS J161942.39+525613.4                                                                                                                                  4866  30   1 4865 116   3 4960 11   0 4954  46   1 5008 11   1 5002  54   2 6574  82    7 6567 263   5 
SDSS J162659.24+301535.0                                                                                                                                  4863  30   8 4868 103  33 4958  8  18 4959  52   6 5006  8  54 5007  50  18 6565  40  108 6561 127  68 
SDSS J163125.10+174810.0                                                       3867 16 22 3876   60 21                                                    4867  30  28 4871 110 111 4959 21  28 4956  51  25 5007 21  83 5004  51  74 6570  58  307 6580 212 165 
SDSS J163433.42+265158.2                                                                                                                                  4873  31  82 4870 107  52 4954 18   7 4971  52   9 5002 18  21 5020  50  28 6579  39  196 6576 128  95 
SDSS J164807.55+254407.1                                                       3868 20 44 3864   65  4 4104 34 30 4095   57   7 4347 42  84 4333  101  31 4866  26 134 4864  96 155 4961 11  33 4956  30  33 5009 11  98 5004  30  98 6568  44  622 6564 167 272 
SDSS J165321.03+271706.7                                                                                                                                  4858  31 290 4854 124 197                                                   6557  46  861 6553 153 351 
SDSS J173352.23+540030.4 2803 25   89 2772   50   26                                                                                                      4871  53  26 4837 133  13 4961 16   4 4947  25   3 5009 16  12 4995  25   9                            
SDSS J205900.36-064309.5                                                                                                                                  4864  67   1 4864  67   1                                                   6580  55    3 6556 193   1 
SDSS J210558.29-011127.5                                                                                                                                  4855  37  93 4856 100  99 4947 25  16 4971  30   3 4994 25  49 5020  30  10 6555  58  305 6548 162 137 
SDSS J210831.56-063022.5                                                                                                                                  4861  62  11 4859 198   5                                                   6574  81   33 6548 266  16 
SDSS J211251.06+000808.3                                                                                                                                  4868  44 106 4869 165  47                                                   6570  53  290 6565 177 111 
SDSS J213655.35-080910.1                                                                                                                                  4837  53  14 4885 181   9 4961  7  41 4952  29   8 5009  7 123 5000  29  24 6563  50   20 6570 221  39 
SDSS J214901.21-073141.6                                                                                                                                  4874  39  52 4859 144  25 4957 12   2 4958  46   4 5004 12   7 5006  46  11 6585  51  125 6590 169  56 
SDSS J220139.99+114140.8                                                                                                                                  4864  36  70 4858 131  30 4955  5   3 4950  46   9 5002  5   9 4997  49  26 6575  52  215 6552 247  74 
SDSS J220344.98+235729.3 2803 18  220 2796   50   72                                                   4114 22  1 4100   63   5                           4866 113  30 4866 113  30 4962  8   7 4952  50   7 5010  8  21 5000  49  22 6568  43  121 6572 181 152 
SDSS J222310.76+180308.1                                                                               4124 41 52 4111  199   0                           4867  30 137 4870  93 180 4959  9  72 4948  35  34 5007  9 217 4996  35 103 6569  54  467 6571 173 199 
SDSS J222621.45+251545.0                                                                                                                                  4868 136 199 4868 136 201 4961 15  47 4947  33  86 5009 15 142 4994  33 259 6573 116  819 6552 267 505 
SDSS J223934.45-004707.2                                                                                                                                  4854  87  37 4885 100  32 4947 30   5 4947  30   7 4994 30  14 4994  30  20 6574  85  116 6580 207  64 
SDSS J225608.48+010557.8 2803 19   44 2795  100   20                                                                            4342 48   8 4342   61   0 4870  21  18 4878  94  22 4971 27   1 4947  60   2 5020 27   3 4994  60   7 6578  48   64 6586 172  42 
SDSS J225627.12+092313.3 2801 27   62 2808   79   26                                                                                                      4864  38  11 4873  99  16 4947 53   1 4971  54   2 4995 55   4 5020  47   7 6576  62   47 6581 192  24 
SDSS J230722.21+253803.8                                                                                                                                  4873  30   5 4873  77   5 4967 15   0 4954  40   1 5015 15   1 5002  40   3 6578  50   23 6581 156   7 
SDSS J231450.12+182402.8 2801 23   47 2794   50   26                                                                                                      4861  27  13 4865  89  19 4959  8   4 4952  30   4 5007  8  13 5000  30  11 6565  54   67 6570 170  32 
SDSS J233304.61-092710.9                                                                                                                                  4860  30  66 4873 103  66 4959  9  16 4947  38  20 5007  9  48 4994  38  59 6566  56  234 6573 178 115 
SDSS J233344.66+290251.5 2794 22   43 2796   50   48                                                                            4351 34  15 4369   71  13 4864  30  14 4866 106  24 4954 32   2 4971  46   2 5002 32   5 5020  52   7                            
SDSS J234817.55+193345.8 2803 35  119 2818   58   10                                                                                                      4873  36  27 4866 119  57 4947 60   5 4971  60   8 4994 60  15 5020  60  23 6575  66  152 6580 238  47 
SDSS J235212.85-012029.6 2801 25   77 2782   50   36                                                                                                      4863  57  15 4863 267  10                                                   6563  64   35 6566 197  23 


==> datafile5.txt <==
Title: Gemini Near Infrared Spectrograph - Distant Quasar Survey:
       Augmented Spectroscopic Catalog and a Prescription for Correcting
       UV-Based Quasar Redshifts
Authors: Matthews B.M., Dix C., Shemmer O., Brotherton M.S., Myers A.D.
Table: Redshifts and Velocity Offsets
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 24 A24    ---   Obj       SDSS object designation
  26- 30 F5.3   ---   zSDSS     SDSS spectroscopic redshift
  32- 36 F5.3   ---   zCiv      C IV-based redshift
  38- 42 I4     km/s  ∆vi       C IV-based velocity offset
  44- 48 F5.3   ---   zHW10     HW10-based redshift
  50- 54 I4     km/s  ∆vi       HW10-based velocity offset
  56- 60 F5.3   ---   zPipe     SDSS Pipe-based redshift
  62- 68 I6     km/s  ∆vi       SDSS Pipe-based velocity offset
--------------------------------------------------------------------------------
Note (1): Redshifts determined from the [O III] λpeak as described in M21.
Note (2): Redshifts determined from the C IV λpeak values given in Dix et al. 
          (2022, in prep).
Note (3): Acquired from HW10 and/or from P. Hewett, priv. comm.
Note (4): Acquired from Lyke et al. (2020)
Note (5): A value of -1 denotes a non-existent redshift or velocity offset measurement. Full table
          appears in electronic version.
--------------------------------------------------------------------------------
SDSS J001018.88+280932.5 1.613 1.611  -230    -1    -1 1.612    -110
SDSS J001453.20+091217.6 2.335 2.326  -770 2.344   820 2.308   -2360
SDSS J001914.46+155555.9 2.267 2.263  -370 2.276   830 2.271     350
SDSS J002634.46+274015.5 2.247 2.243  -340 2.247    50 2.267    1850
SDSS J003001.11-015743.5 1.590 1.579 -1260 1.590   -40 1.582    -950
SDSS J003416.61+002241.1 1.630 1.626  -500 1.630    10 1.627    -350
SDSS J004710.48+163106.5 2.184 2.162 -2060    -1    -1 2.165   -1780
SDSS J004719.71+014813.9 1.591 1.588  -340 1.590  -130 1.590     -50
SDSS J005233.67+014040.8 2.309 2.295 -1250 2.305  -370 2.291   -1620
SDSS J005307.71+191022.7 1.598 1.581 -1940 1.585 -1460 1.583   -1680
SDSS J010113.72+032427.0 1.579 1.577  -270 1.577  -280 1.579       0
SDSS J010500.72+194230.4 2.323 2.293 -2660 2.322   -70 2.288   -3140
SDSS J010615.93+101043.0 2.353 2.330 -2070 2.350  -330 2.335   -1600
SDSS J011538.72+242446.0 2.401 2.369 -2810 2.390 -1010 2.374   -2370
SDSS J013113.25+085245.5 3.537 3.529  -550 3.538    90 3.542     300
SDSS J013136.44+130331.0 1.599 1.579 -2260 1.597  -240 1.594    -490
SDSS J014128.26+070606.1 2.262 2.256  -580 2.271   810 2.262       0
SDSS J014932.06+152754.0 2.384 2.384    40 2.383   -30 2.390     540
SDSS J020329.86-091020.3 1.582 1.574  -930 1.579  -330 1.579    -310
SDSS J021259.21+132618.8 1.617 1.613  -500 1.627  1050 1.623     650
SDSS J035150.97-061326.4 2.223 2.220  -300 2.228   440 2.220    -320
SDSS J072928.48+252451.8 2.311 2.304  -650 2.309  -230 2.308    -280
SDSS J073900.90+485159.0 1.627 1.611 -1850 1.621  -750 1.618   -1110
SDSS J074941.16+262715.9 1.594 1.585  -980 1.594    10 1.588    -640
SDSS J075136.36+432732.4 2.249 2.227 -2050 2.244  -510 2.232   -1570
SDSS J075405.08+280339.6 2.271 2.274   280 2.277   590 2.276     480
SDSS J075547.83+220450.1 2.314 2.315   100 2.329  1340 2.312    -150
SDSS J080117.91+333411.9 1.602 1.596  -630 1.598  -440 1.602      20
SDSS J081019.48+095040.9 2.236 2.213 -2130 2.230  -590 2.212   -2260
SDSS J081056.96+120914.8 2.251 2.260   820 2.267  2130 2.262    1010
SDSS J081410.76+443706.9 2.274 2.266  -700 2.282   720 2.274     -10
SDSS J081558.35+154055.2 2.235 2.228  -620 2.238   270 2.232    -260
SDSS J081940.58+082357.9 3.204 3.193  -780 3.207   230 3.200    -270
SDSS J082507.67+360411.1 1.582 1.576  -700 1.582    30 1.579    -370
SDSS J082603.32+342800.6 2.306 2.296  -930 2.312   510 2.283   -2130
SDSS J082644.66+163549.0 2.188 2.188    30 2.194   620 2.189     120
SDSS J082736.89+061812.1 2.191 2.193   220 2.203  1640 2.195     440
SDSS J083417.12+354833.1 2.162 2.153  -820 2.166   370 2.153    -780
SDSS J084017.87+103428.8 3.333 3.328  -370 3.333     0 3.330    -210
SDSS J084029.97+465113.7 1.574 1.569  -580 1.578   460 1.572    -290
SDSS J084526.75+550546.8 1.616 1.614  -210 1.620   530 1.618     200
SDSS J084846.11+611234.6 2.259 2.256  -300 2.262   220 2.257    -210
SDSS J085443.10+075223.2 1.612 1.599 -1460 1.607  -570 1.603    -960
SDSS J085856.00+015219.4 2.169 2.144 -2390 2.168  -150 2.159    -950
SDSS J090247.57+304120.7 1.562 1.560  -170 1.562    70 0.064 -146280
SDSS J090646.98+174046.8 1.581 1.567 -1620 1.579  -290 1.574    -860
SDSS J090709.89+250620.8 3.316 3.304  -830 3.317   100 3.281   -2450
SDSS J090710.36+430000.2 2.193 2.181 -1160 2.197   300 2.188    -470
SDSS J091941.26+253537.7 2.266 2.263  -240 2.268   250 2.267     110
SDSS J092216.04+160526.4 2.371 2.369  -170 2.382   980 2.373     180
SDSS J092325.25+453222.2 3.473 3.441 -2120 3.459  -940 3.453   -1350
SDSS J092523.24+214119.8 2.361 2.358  -230 2.362   120 2.364     300
SDSS J092555.05+490338.2 2.340 2.334  -560 2.345   440 2.344     360
SDSS J093533.88+235720.5 2.304 2.295  -810 2.306   200 2.296    -750
SDSS J094214.40+034100.3 1.581 1.583   240 1.584   350 1.583     280
SDSS J094347.02+690818.4 1.599 1.588 -1270 1.591  -970 1.593    -740
SDSS J094637.83-012411.5 2.215 2.214   -50 2.219   410 2.212    -200
SDSS J094648.59+171827.7 2.298 2.294  -350 2.303   440 2.294    -400
SDSS J095047.45+194446.1 1.573 1.571  -260 1.575   160 1.582    1040
SDSS J095058.76+263424.6 2.404 2.371 -2860 2.392 -1500 2.387   -1460
SDSS J095544.25+182546.9 3.485 3.476  -570 3.494   620 3.482    -170
SDSS J095555.68+351652.6 1.616 1.617    70 1.617    20 1.617     120
SDSS J095852.19+120245.0 3.307 3.297  -720 3.309   100 3.275   -2270
SDSS J100212.63+520800.2 1.619 1.611  -860 1.618   -50 1.614    -500
SDSS J100850.06-023831.6 2.272 2.255 -1550 2.264  -750 2.259   -1160
SDSS J101106.74+114759.4 2.249 2.244  -420 2.254   470 2.245    -320
SDSS J101425.11+032003.7 2.165 2.142 -2190 2.156  -880 2.148   -1620
SDSS J101724.26+333403.3 1.579 1.572  -780 1.579    30 1.574    -520
SDSS J102537.69+211509.1 2.255 2.250  -420 2.248  -640 2.247    -720
SDSS J102731.49+541809.7 1.590 1.587  -290 1.594   460 1.592     270
SDSS J103236.98+230554.1 2.378 2.376  -140 2.382   400 2.380     180
SDSS J104018.51+572448.1 3.411 3.395 -1080 3.413   110 3.411       0
SDSS J104336.73+494707.6 2.195 2.177 -1650 2.197   270 2.194     -90
SDSS J104716.50+360654.0 2.290 2.289  -120 2.294   290 2.291      70
SDSS J104743.57+661830.5 2.166 2.162  -370 2.168   230 2.171     460
SDSS J104911.34+495113.6 1.606 1.605  -110 1.607   120 1.606     -40
SDSS J105045.72+544719.2 2.173 2.163  -940 2.174    90 2.169    -370
SDSS J105902.04+580848.6 2.248 2.238  -920 2.253   460 2.246    -140
SDSS J105926.43+062227.4 2.198 2.195  -250 2.205   660 2.193    -480
SDSS J110516.68+200013.7 2.357 2.355  -140 2.364   660 2.361     400
SDSS J110735.58+642008.6 2.325 2.304 -1850 2.323  -100 2.307   -1580
SDSS J112726.81+601020.2 2.162 2.142 -1850 2.159  -270 2.146   -1440
SDSS J113621.05+005021.2 3.428 3.420  -540 3.434   410 3.430     120
SDSS J114350.30+362911.3 2.352 2.349  -290 2.358   550 2.341    -970
SDSS J114902.70+144328.0 2.204 2.187 -1630 2.192 -1630 2.200    -400
SDSS J121519.42+424851.0 2.311 2.307  -330 2.317   600 2.314     300
SDSS J121810.98+241410.9 2.380 2.366 -1260 2.382   180 2.375    -440
SDSS J122938.61+462430.5 2.145 2.146    90 2.157  1160 2.152     640
SDSS J123514.64+462904.0 2.208 2.198  -910 2.207  -110 2.203    -420
SDSS J125150.45+114340.7 2.209 2.188 -1960 2.202  -680 2.191   -1630
SDSS J125159.90+500203.6 2.378 2.365 -1170 2.384   500 2.377    -130
SDSS J132845.00+510225.8 3.403 3.400  -200 3.408   340 3.411     540
SDSS J134341.99+255652.9 1.601 1.601    60 1.604   360 1.613    1490
SDSS J140704.43+273556.6 2.220 2.209 -1000 2.224   360 2.216    -320
SDSS J141028.14+135950.2 2.216 2.201 -1350 2.216    80 2.205   -1010
SDSS J141925.48+074953.5 2.391 2.370 -1870 2.390  -110 2.384    -660
SDSS J141951.84+470901.3 2.311 2.277 -3030 2.290 -2720 2.276   -3100
SDSS J142435.97+421030.4 2.212 2.209  -250 2.224  1630 2.212      70
SDSS J142502.62+274912.2 2.346 2.346     0 2.350   330 2.344    -200
SDSS J142755.85-002951.1 3.365 3.375   640    -1    -1 3.357    -580
SDSS J142903.03-014519.3 3.420 3.392 -1890 3.425   370 3.432     810
SDSS J144624.29+173128.8 2.209 2.198 -1060 2.200  -870 2.194   -1460
SDSS J144706.81+212839.2 3.224 3.202 -1550 3.225    50 3.218    -400
SDSS J144948.62+123047.4 1.592 1.588  -460 1.588  -450 1.596     500
SDSS J145541.11-023751.0 1.612 1.609  -330 1.616   510 1.613     120
SDSS J151507.82+612411.9 2.182 2.176  -560 2.187   510 2.182      10
SDSS J151727.68+133358.6 2.236 2.221 -1350 2.238   180 2.234    -180
SDSS J152929.55+230208.7 1.581 1.576  -580 1.584   410 1.581     -30
SDSS J155355.10+375844.1 2.364 2.346 -1560 2.369   500 2.353    -940
SDSS J160029.86+331806.9 1.594 1.587  -750 1.593  -110 1.594      80
SDSS J160637.57+173516.2 2.331 2.310 -1880 2.322  -800 2.311   -1790
SDSS J161435.70+372715.6 1.599 1.597  -280 1.603   390 1.601     160
SDSS J162659.24+301535.0 1.580 1.580     0 1.579  -100 1.579    -130
SDSS J164807.55+254407.1 2.195 2.194  -130 2.203   710 2.196      60
SDSS J210558.29-011127.5 1.637 1.614 -2630 1.624 -1520 1.620   -1970
SDSS J213655.35-080910.1 1.596 1.575 -2460 1.590  -750 1.592    -460
SDSS J222310.76+180308.1 1.604 1.596  -860 1.606   230 1.602    -170
SDSS J222621.45+251545.0 2.391 2.377 -1210 2.390   -20 2.385    -530
SDSS J230722.21+253803.8 1.597 1.591  -640 1.595  -190 1.594    -240
SDSS J231450.12+182402.8 2.284 2.279  -450 2.291   610 2.284     -40
SDSS J233304.61-092710.9 2.120 2.113  -660 2.125   530 2.121     120

==> datafile6.txt <==
Title: Gemini Near Infrared Spectrograph - Distant Quasar Survey:
       Augmented Spectroscopic Catalog and a Prescription for Correcting
       UV-Based Quasar Redshifts
Authors: Matthews B.M., Dix C., Shemmer O., Brotherton M.S., Myers A.D.
Table: Linear Regression Coefficients
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  9 A24    ---   method    UV-based redshift method
  11- 13 I3     ---   size      Sample size
  15- 16 A24    ---   coeff     Regression coefficients
  18- 22 I4     ---   value     Coefficient value
  24- 26 I3     ---   error     Error on the coefficient value
  28- 32 F3.2   ---   t-val     t-value of the coefficient
--------------------------------------------------------------------------------
              α -2589 428 -6.05
C IV      121 β  1156 292  3.95
              γ   148  36  4.15
              α  -682 447 -1.53
HW10      118 β   320 299  1.07
              γ    46  37  1.23
              α -1619 536 -3.02
SDSS Pipe 120 β  1014 365  2.78
              γ    86  45  1.92

==> datafile7.txt <==
Title: Gemini Near Infrared Spectrograph - Distant Quasar Survey:
       Augmented Spectroscopic Catalog and a Prescription for Correcting
       UV-Based Quasar Redshifts
Authors: Matthews B.M., Dix C., Shemmer O., Brotherton M.S., Myers A.D.
Table: Linear Regression Coefficients
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1-  9 A24    ---   method    UV-based redshift method
  11- 12 I1     ---   bin       Redshift bin
  14- 15 A24    ---   coeff     Regression coefficients
  17- 20 I4     ---   value     Coefficient value
  22- 25 I4     ---   error     Error on the coefficient value
  27- 29 F3.2   ---   t-val     t-value of the coefficient
  31- 33 I3     ---   size      Sample size
--------------------------------------------------------------------------------
            α -1103  762 -1.45   
          1 β  1022  436  2.35 37
            γ    37   60  0.62   
            α -3382  561 -6.02   
C IV      2 β  1357  441  3.08 71
            γ   204   48  4.21   
            α -4802 1751 -2.74   
          3 β  -994 1234 -0.81 13
            γ   391  167  2.34   
            α  -467  641 -0.73   
          1 β   -29  359 -0.08 36
            γ    35   50  0.71   
            α  -758  532 -1.42   
HW10      2 β   717  415  1.73 70
            γ    41   46  0.89   
            α   -27 1571 -0.02  
          3 β    85  979  0.09 12
            γ     2  148  0.01   
            α  -251  780 -0.32  
          1 β   149  440  0.34 36
            γ    10   61  0.17   
            α -2661  681 -3.91   
SDSS Pipe 2 β  1825  535  3.41 71
            γ   140   59  2.38   
            α  6314 2670  2.36   
          3 β  4486 1881  2.38 13
            γ  -643  255 -2.52   
